SuperMimic: Scaling Humanoid Whole-Body Control with One Differentiable World Model

Tracking large human-motion datasets has become the dominant route to general, expressive humanoid whole-body control, but scaling across many motions is expensive. Current pipelines use model-free reinforcement learning, either merging per-motion specialists through lossy distillation, or brute-forcing a single policy with cluster-scale compute. SuperMimic amortizes learning across all motions with one differentiable world model of their shared dynamics, fit from logged transitions of a standard rigid-body simulator. The world model and the tracking policy train together in one loop, and backpropagation-through-time over short imagined rollouts gives the policy analytic gradients. Fast imagined rollouts and analytic gradients make policy learning efficient. In 3 hours on a single GPU, SuperMimic surpasses the return of a state-of-the-art motion tracker baseline trained for 7 days on 128 GPUs. It reduces GPU-hours by more than $1000\times$ and fails on only 25 of 129,514 benchmark motions, versus 179 failures for the baseline. After 9.8 hours on two GPUs, SuperMimic achieves zero failures. From 1 to 264 hours of motion, the world model's prediction error stays stable, and GPU-hours to a target return grow slowly. Our policy transfers to a physical Unitree G1 across diverse and acrobatic motions. SuperMimic removes compute as the bottleneck to scaling humanoid whole-body control, making it practical to measure motion-tracking scaling laws.

==> figures/data/fig5b/walk_run_sprint_ppo.csv <==
wandb_step,plot_step,mean_reward,mean_reward_smooth
8,1048576,-0.043111,-0.043111
9,1179648,-0.043245,-0.042799
10,1310720,-0.042353,-0.042607
11,1441792,-0.042223,-0.041512
12,1572864,-0.039959,-0.040716
13,1703936,-0.039966,-0.038615
14,1835008,-0.035920,-0.036635
15,1966080,-0.034018,-0.033784
16,2097152,-0.031413,-0.031953
17,2228224,-0.030427,-0.029895
18,2359296,-0.029753,-0.028988
19,2490368,-0.027986,-0.028129
20,2621440,-0.027786,-0.026797
21,2752512,-0.024691,-0.025474
22,2883584,-0.023771,-0.024472
23,3014656,-0.023135,-0.023322
24,3145728,-0.022976,-0.022817
25,3276800,-0.022038,-0.021829
26,3407872,-0.022163,-0.021154
27,3538944,-0.019538,-0.020515
28,3670016,-0.021125,-0.019996
29,3801088,-0.019086,-0.019060
30,3932160,-0.019142,-0.018102
31,4063232,-0.016880,-0.017261
32,4194304,-0.015487,-0.016392
33,4325376,-0.015453,-0.015276
34,4456448,-0.013655,-0.014366
35,4587520,-0.015040,-0.013614
36,4718592,-0.013492,-0.012819
37,4849664,-0.013057,-0.012468
39,5111808,-0.010860,-0.011391
40,5242880,-0.009126,-0.010610
41,5373952,-0.009660,-0.009676
43,5636096,-0.009267,-0.008498
44,5767168,-0.008010,-0.008056
46,6029312,-0.007128,-0.007541
47,6160384,-0.006627,-0.007086
49,6422528,-0.006437,-0.006037
50,6553600,-0.006515,-0.005397
52,6815744,-0.004659,-0.004664
54,7077888,-0.004257,-0.003882
55,7208960,-0.003706,-0.003463
57,7471104,-0.002758,-0.002913
59,7733248,-0.002465,-0.002119
61,7995392,-0.001412,-0.001477
63,8257536,-0.001440,-0.000994
65,8519680,0.000052,-0.000557
67,8781824,-0.000002,0.000056
70,9175040,-0.000127,0.000774
72,9437184,0.001769,0.001333
74,9699328,0.000805,0.001789
77,10092544,0.002165,0.002503
79,10354688,0.002635,0.003010
82,10747904,0.003620,0.003770
85,11141120,0.005276,0.004222
87,11403264,0.005068,0.004622
90,11796480,0.005992,0.005302
93,12189696,0.004712,0.005808
96,12582912,0.006315,0.006318
100,13107200,0.007585,0.007014
103,13500416,0.007310,0.007389
106,13893632,0.007247,0.007871
110,14417920,0.005938,0.008516
114,14942208,0.008586,0.008992
117,15335424,0.009018,0.009402
121,15859712,0.010329,0.009846
125,16384000,0.011043,0.010458
129,16908288,0.011650,0.010954
134,17563648,0.011417,0.011703
138,18087936,0.012475,0.012206
143,18743296,0.012827,0.012790
147,19267584,0.013336,0.013309
152,19922944,0.014188,0.013969
157,20578304,0.012933,0.014703
163,21364736,0.014719,0.015359
168,22020096,0.014201,0.015854
174,22806528,0.016055,0.016741
180,23592960,0.017912,0.017305
186,24379392,0.016567,0.018006
192,25165824,0.022408,0.018437
198,25952256,0.017175,0.019073
205,26869760,0.020625,0.019807
212,27787264,0.017026,0.020331
219,28704768,0.020716,0.020804
226,29622272,0.021833,0.021514
233,30539776,0.022381,0.021944
241,31588352,0.023969,0.022543
249,32636928,0.024294,0.023012
258,33816576,0.024305,0.023473
266,34865152,0.023480,0.024248
275,36044800,0.022040,0.024982
284,37224448,0.029555,0.025596
294,38535168,0.029573,0.026426
303,39714816,0.029462,0.026992
314,41156608,0.026330,0.028120
324,42467328,0.024033,0.028883
335,43909120,0.025789,0.029700
346,45350912,0.025328,0.030432
358,46923776,0.030195,0.030975
370,48496640,0.030922,0.031632
382,50069504,0.034987,0.032551
395,51773440,0.028889,0.033337
408,53477376,0.039900,0.034380
421,55181312,0.033891,0.035164
435,57016320,0.046611,0.036123
450,58982400,0.031679,0.037235
465,60948480,0.038934,0.038371
481,63045632,0.038490,0.039779
497,65142784,0.044164,0.041337
513,67239936,0.045679,0.042315
530,69468160,0.043763,0.043906
548,71827456,0.041130,0.045991
566,74186752,0.044567,0.047264
585,76677120,0.042860,0.049069
605,79298560,0.078629,0.051020
625,81920000,0.047121,0.053247
646,84672512,0.044085,0.056195
667,87425024,0.058996,0.059096
690,90439680,0.061725,0.063313
713,93454336,0.068478,0.069492
736,96468992,0.060012,0.077819
761,99745792,0.104594,0.088445
786,103022592,0.115835,0.100303
813,106561536,0.103472,0.115320
840,110100480,0.120407,0.129173
868,113770496,0.151156,0.145654
897,117571584,0.182574,0.162797
927,121503744,0.162773,0.177467
958,125566976,0.196805,0.193751
990,129761280,0.186887,0.208334
1023,134086656,0.214109,0.219592
1057,138543104,0.223699,0.233486
1092,143130624,0.255254,0.243190
1129,147980288,0.225571,0.252154
1166,152829952,0.250968,0.256677
1205,157941760,0.248106,0.255982
1246,163315712,0.255582,0.252771
1287,168689664,0.256274,0.253452
1330,174325760,0.239673,0.249490
1375,180224000,0.256907,0.247673
1421,186253312,0.234188,0.245217
1468,192413696,0.236093,0.246718
1517,198836224,0.283389,0.251810
1568,205520896,0.237445,0.259779
1620,212336640,0.259182,0.266441
1674,219414528,0.257209,0.277527
1730,226754560,0.280673,0.291890
1788,234356736,0.300620,0.313852
1848,242221056,0.349212,0.342947
1910,250347520,0.350195,0.369736
1973,258605056,0.333004,0.392812
2039,267255808,0.478401,0.415102
2107,276168704,0.446251,0.436338
2178,285474816,0.458521,0.453017
2251,295043072,0.450106,0.458245
2326,304873472,0.441125,0.456914
2404,315097088,0.480825,0.455897
2484,325582848,0.439434,0.456776
2567,336461824,0.490690,0.459115
2653,347734016,0.411692,0.460860
2741,359268352,0.477951,0.463406
2833,371326976,0.434100,0.471704
2927,383647744,0.480241,0.479240
3025,396492800,0.520741,0.486582
3126,409731072,0.548603,0.495080
3231,423493632,0.534286,0.499958
3339,437649408,0.504044,0.504670
3450,452198400,0.519984,0.509061
3566,467402752,0.500050,0.512238
3685,483000320,0.503284,0.515556
3808,499122176,0.546610,0.521132
3935,515768320,0.555027,0.523474
4067,533069824,0.540258,0.526545
4202,550764544,0.589381,0.528200
4343,569245696,0.540816,0.532538
4488,588251136,0.511310,0.533560
4638,607911936,0.493410,0.536812
4793,628228096,0.522707,0.537993
4953,649199616,0.462795,0.540394
5119,670957568,0.544919,0.545936
5290,693370880,0.509266,0.551239
5466,716439552,0.529275,0.552238
5649,740425728,0.551772,0.556749
5838,765198336,0.551135,0.558007
6033,790757376,0.499097,0.562707
6234,817102848,0.556770,0.567308
6443,844496896,0.532474,0.570463
6658,872677376,0.582749,0.572222
6880,901775360,0.526208,0.577013
7110,931921920,0.527495,0.581428
7348,963117056,0.598468,0.587193
7594,995360768,0.516871,0.591036
7847,1028521984,0.609590,0.594563
8110,1062993920,0.628662,0.595936
8380,1098383360,0.554391,0.598272
8661,1135214592,0.648557,0.600269
8950,1173094400,0.601844,0.601182
9249,1212284928,0.584088,0.604549
9558,1252786176,0.597344,0.607471
9877,1294598144,0.592472,0.608660
10208,1337982976,0.659331,0.611308
10549,1382678528,0.596830,0.615304
10901,1428815872,0.585223,0.616640
11265,1476526080,0.603620,0.620643
11642,1525940224,0.596490,0.623657
12031,1576927232,0.619748,0.628149
12433,1629618176,0.590690,0.633220
12848,1684013056,0.641657,0.636508
13278,1740374016,0.650192,0.638479
13721,1798438912,0.654894,0.641550
14180,1858600960,0.618547,0.646089
14654,1920729088,0.603058,0.648361
15143,1984823296,0.621865,0.650387
15649,2051145728,0.642498,0.650326
16172,2119696384,0.672399,0.654357
16713,2190606336,0.679743,0.658685
17271,2263744512,0.620273,0.662251
17848,2339373056,0.672712,0.660811
18445,2417623040,0.677187,0.660592
19061,2498363392,0.633218,0.660605
19698,2581856256,0.641945,0.663494
20356,2668101632,0.667564,0.664297
21037,2757361664,0.630045,0.664969
21740,2849505280,0.659702,0.666548
22466,2944663552,0.668709,0.671807
23217,3043098624,0.702399,0.677461
23993,3144810496,0.673119,0.682441
24794,3249799168,0.671332,0.685568
25623,3358457856,0.726306,0.689472
26479,3470655488,0.650588,0.690848
27364,3586654208,0.693941,0.693234
28279,3706585088,0.637585,0.694200
29224,3830448128,0.691000,0.695319
30200,3958374400,0.749745,0.695612
31209,4090626048,0.706268,0.697122
32252,4227334144,0.699111,0.696330
33330,4368629760,0.660237,0.697152
34444,4514643968,0.685744,0.697619
35595,4665507840,0.678029,0.697661
36784,4821352448,0.653972,0.698805
38013,4982439936,0.719933,0.696745
39284,5149032448,0.706059,0.695717
40597,5321129984,0.712643,0.698318
41953,5498863616,0.698596,0.701840
43355,5682626560,0.696760,0.705653
44804,5872549888,0.706730,0.709048
46301,6068764672,0.717090,0.712082
47848,6271533056,0.689766,0.717330
49447,6481117184,0.719363,0.720017
51100,6697779200,0.729593,0.719221
52807,6921519104,0.740053,0.715693
54572,7152861184,0.659007,0.713641
56396,7391936512,0.742003,0.713440
58280,7638876160,0.685443,0.713510
60228,7894204416,0.715908,0.713305
62240,8157921280,0.690721,0.715519
64320,8430551040,0.715282,0.717525
66470,8712355840,0.757056,0.721886
68691,9003466752,0.748415,0.725018
70986,9304276992,0.693770,0.728778
73359,9615310848,0.728963,0.730889
75810,9936568320,0.753024,0.731734
78343,10268573696,0.739115,0.734150
80962,10611851264,0.748040,0.736208
83667,10966401024,0.723070,0.737605
86463,11332878336,0.742055,0.739780
89352,11711545344,0.726162,0.741465
92338,12102926336,0.693727,0.742193
95424,12507414528,0.750810,0.745127
98613,12925403136,0.732520,0.746659
101908,13357285376,0.769172,0.749521
105314,13803716608,0.707166,0.752296
108833,14264958976,0.765055,0.754145
112470,14741667840,0.785864,0.752899
116228,15234236416,0.788310,0.754547
120112,15743320064,0.769478,0.755696
124126,16269443072,0.747236,0.756762
128274,16813129728,0.773318,0.758215
132561,17375035392,0.753872,0.758252
136991,17955684352,0.737450,0.758095
141568,18555600896,0.775133,0.761544


==> figures/data/fig5b/walk_run_sprint_ppo_b16384.csv <==
wandb_step,plot_step,mean_reward,mean_reward_smooth
2,1048576,-0.047117,-0.047117
3,1572864,-0.051106,-0.051106
4,2097152,-0.045718,-0.045718
5,2621440,-0.044215,-0.044215
6,3145728,-0.044953,-0.044953
7,3670016,-0.045687,-0.045687
8,4194304,-0.042154,-0.042154
9,4718592,-0.043303,-0.042834
10,5242880,-0.042366,-0.042038
11,5767168,-0.040447,-0.040530
12,6291456,-0.038777,-0.039309
13,6815744,-0.038704,-0.037101
14,7340032,-0.033820,-0.034147
15,7864320,-0.029915,-0.031723
16,8388608,-0.031432,-0.029806
17,8912896,-0.028069,-0.027927
18,9437184,-0.028587,-0.026069
19,9961472,-0.023620,-0.025355
20,10485760,-0.023998,-0.023693
21,11010048,-0.022499,-0.021783
22,11534336,-0.019759,-0.020723
23,12058624,-0.019040,-0.019103
24,12582912,-0.018317,-0.017516
25,13107200,-0.015901,-0.015772
26,13631488,-0.014565,-0.014484
27,14155776,-0.014200,-0.013208
28,14680064,-0.012610,-0.012684
29,15204352,-0.011314,-0.011723
30,15728640,-0.010657,-0.010824
31,16252928,-0.009542,-0.009786
32,16777216,-0.009177,-0.008830
33,17301504,-0.008271,-0.007596
34,17825792,-0.006932,-0.006702
36,18874368,-0.005682,-0.005045
37,19398656,-0.004594,-0.004668
38,19922944,-0.003502,-0.003929
40,20971520,-0.002794,-0.002610
41,21495808,-0.001646,-0.001579
43,22544384,-0.001048,-0.000466
44,23068672,0.000071,0.000075
46,24117248,0.000728,0.000933
48,25165824,0.002047,0.002012
49,25690112,0.002738,0.002490
51,26738688,0.003082,0.003524
53,27787264,0.004451,0.004450
55,28835840,0.005564,0.005305
57,29884416,0.005572,0.005703
59,30932992,0.006807,0.006582
62,32505856,0.007213,0.007454
64,33554432,0.008134,0.008169
66,34603008,0.008486,0.008702
69,36175872,0.008696,0.009451
71,37224448,0.009936,0.010071
74,38797312,0.010538,0.011030
77,40370176,0.010852,0.011872
80,41943040,0.013537,0.012587
83,43515904,0.015222,0.013511
86,45088768,0.014498,0.014189
89,46661632,0.012489,0.015131
92,48234496,0.016090,0.016035
96,50331648,0.016039,0.016715
99,51904512,0.017994,0.017295
103,54001664,0.019103,0.017759
107,56098816,0.019691,0.018833
111,58195968,0.019229,0.019263
115,60293120,0.017792,0.020040
119,62390272,0.022572,0.020668
124,65011712,0.020836,0.021320
128,67108864,0.024706,0.022068
133,69730304,0.025143,0.022503
138,72351744,0.023567,0.023208
143,74973184,0.025364,0.023772
149,78118912,0.023686,0.024364
154,80740352,0.026332,0.024882
160,83886080,0.026865,0.025313
166,87031808,0.024820,0.025942
172,90177536,0.027980,0.026562
179,93847552,0.024362,0.027476
185,96993280,0.028678,0.028473
192,100663296,0.028413,0.029683
199,104333312,0.028135,0.030501
207,108527616,0.028798,0.031466
215,112721920,0.030344,0.031889
223,116916224,0.037825,0.032458
231,121110528,0.034377,0.032907
240,125829120,0.028760,0.033507
249,130547712,0.037977,0.034752
258,135266304,0.038280,0.035512
268,140509184,0.040614,0.036994
278,145752064,0.035491,0.038840
288,150994944,0.049642,0.040516
299,156762112,0.038975,0.042172
310,162529280,0.045890,0.043435
322,168820736,0.054354,0.045781
334,175112192,0.049431,0.047608
346,181403648,0.065159,0.051289
359,188219392,0.053853,0.053939
373,195559424,0.049609,0.057568
387,202899456,0.071514,0.061132
401,210239488,0.051715,0.063935
416,218103808,0.065958,0.068903
432,226492416,0.074737,0.075480
448,234881024,0.050728,0.082967
465,243793920,0.090285,0.090978
482,252706816,0.133760,0.100880
500,262144000,0.107413,0.115227
519,272105472,0.107393,0.130396
539,282591232,0.121902,0.145673
559,293076992,0.205688,0.160765
580,304087040,0.191275,0.177024
602,315621376,0.203489,0.194966
624,327155712,0.148751,0.208545
648,339738624,0.214404,0.220474
672,352321536,0.272333,0.232884
697,365428736,0.195172,0.248267
723,379060224,0.239271,0.262946
751,393740288,0.297650,0.271155
779,408420352,0.268954,0.281838
808,423624704,0.289390,0.291576
838,439353344,0.310765,0.299569
870,456130560,0.281908,0.305175
903,473432064,0.322446,0.308330
936,490733568,0.308638,0.313429
972,509607936,0.324126,0.314509
1008,528482304,0.312051,0.319843
1046,548405248,0.400858,0.319930
1085,568852480,0.301264,0.322913
1126,590348288,0.339751,0.334620
1168,612368384,0.312855,0.352654
1212,635437056,0.312678,0.376754
1258,659554304,0.424353,0.407706
1305,684195840,0.424869,0.441356
1354,709885952,0.492119,0.476286
1405,736624640,0.488577,0.506761
1457,763887616,0.499096,0.525141
1512,792723456,0.598187,0.540617
1569,822607872,0.567101,0.547197
1628,853540864,0.580028,0.554135
1689,885522432,0.544348,0.553621
1752,918552576,0.510055,0.553957
1818,953155584,0.601310,0.556890
1887,989331456,0.557473,0.558116
1957,1026031616,0.531980,0.557006
2031,1064828928,0.564537,0.557066
2107,1104674816,0.544412,0.558281
2186,1146093568,0.562675,0.559791
2269,1189609472,0.571771,0.561983
2354,1234173952,0.569699,0.565096
2442,1280311296,0.574245,0.571827
2534,1328545792,0.583028,0.578967
2629,1378353152,0.584995,0.585950
2728,1430257664,0.573424,0.592221
2830,1483735040,0.574097,0.595563
2937,1539833856,0.583336,0.601281
3047,1597505536,0.593328,0.605064
3161,1657274368,0.562740,0.607718
3280,1719664640,0.600601,0.611276
3403,1784152064,0.612864,0.614465
3531,1851260928,0.561502,0.618963
3664,1920991232,0.620400,0.622191
3801,1992818688,0.661382,0.623110
3944,2067791872,0.601768,0.625848
4092,2145386496,0.626077,0.627708
4246,2226126848,0.614291,0.628407
4406,2310012928,0.624245,0.628181
4571,2396520448,0.646167,0.630205
4743,2486697984,0.654978,0.634942
4921,2580021248,0.676229,0.642105
5106,2677014528,0.625105,0.650492
5298,2777677824,0.670851,0.656295
5497,2882011136,0.672082,0.660260
5703,2990014464,0.694743,0.663953
5917,3102212096,0.646168,0.664799
6140,3219128320,0.623767,0.663521
6370,3339714560,0.667026,0.662103
6609,3465019392,0.639778,0.663383
6858,3595567104,0.620045,0.667618
7115,3730309120,0.664029,0.671882
7383,3870818304,0.720114,0.676053
7660,4016046080,0.706685,0.681806
7948,4167041024,0.669206,0.684387
8246,4323278848,0.691117,0.688272
8556,4485808128,0.720684,0.689842
8877,4654104576,0.707520,0.694098
9211,4829216768,0.678540,0.698371
9557,5010620416,0.639226,0.700309
9916,5198839808,0.727506,0.700714
10289,5394399232,0.706648,0.704034
10675,5596774400,0.694958,0.707848
11076,5807013888,0.748933,0.709169
11492,6025117696,0.732332,0.709861
11924,6251610112,0.724509,0.710551
12372,6486491136,0.686609,0.715608
12837,6730285056,0.697381,0.719414
13319,6982991872,0.698371,0.722840
13819,7245135872,0.725524,0.724307
14338,7517241344,0.690308,0.729347
14877,7799832576,0.690741,0.736204
15436,8092909568,0.643252,0.738540
16016,8396996608,0.729638,0.739476
16617,8712093696,0.763127,0.740081
17242,9039773696,0.729666,0.745525
17889,9378988032,0.745445,0.748208
18561,9731309568,0.781275,0.748507
19259,10097262592,0.726965,0.752727
19982,10476322816,0.709973,0.759937
20733,10870063104,0.765735,0.764336
21512,11278483456,0.743246,0.763578
22320,11702108160,0.782009,0.763406
23159,12141985792,0.747100,0.766896
24029,12598116352,0.732337,0.768787
24931,13071024128,0.782064,0.769554
25868,13562281984,0.786417,0.770939
26840,14071889920,0.743295,0.774188
27848,14600372224,0.780378,0.778155
28894,15148777472,0.768905,0.781495
29980,15718154240,0.791781,0.781030
31106,16308502528,0.822010,0.780264
32274,16920870912,0.805983,0.781359
33487,17556832256,0.774809,0.783891
34745,18216386560,0.784106,0.787287
36050,18900582400,0.825573,0.787850
37405,19610992640,0.842132,0.789145
38810,20347617280,0.814526,0.790904
40268,21112029184,0.745374,0.792552
41781,21905276928,0.793214,0.793933
43350,22727884800,0.791597,0.794872
44979,23581949952,0.819704,0.796575
46669,24467996672,0.808322,0.798888
48422,25387073536,0.802320,0.802487
50241,26340753408,0.840110,0.805111
52128,27330084864,0.827436,0.807286
54087,28357165056,0.834606,0.807796
56119,29422518272,0.819002,0.809479
58227,30527717376,0.809304,0.812539
60414,31674335232,0.815659,0.813482
62684,32864468992,0.782053,0.816237
65039,34099167232,0.842909,0.817355
67482,35380002816,0.820675,0.819910
70018,36709597184,0.821495,0.822164
72648,38088474624,0.829792,0.822951
75377,39519256576,0.790984,0.824852
78209,41004040192,0.810088,0.824887
81147,42544398336,0.799805,0.826042
84196,44142952448,0.823576,0.825539
87359,45801275392,0.844461,0.826489
90641,47521988608,0.795026,0.828105
94046,49307189248,0.811885,0.830304
97579,51159498752,0.812732,0.832956
101245,53081538560,0.825550,0.834510
105049,55075930112,0.807132,0.837233
108995,57144770560,0.824902,0.839249
113090,59291729920,0.855909,0.840569
117338,61518905344,0.843170,0.838751


==> figures/data/fig5b/walk_run_sprint_ppo_b8192.csv <==
wandb_step,plot_step,mean_reward,mean_reward_smooth
4,1048576,-0.045458,-0.045458
5,1310720,-0.045140,-0.045140
6,1572864,-0.046363,-0.046363
7,1835008,-0.046235,-0.046235
8,2097152,-0.043294,-0.043294
9,2359296,-0.039954,-0.040659
10,2621440,-0.041364,-0.039785
11,2883584,-0.038036,-0.038792
12,3145728,-0.036976,-0.036683
13,3407872,-0.035039,-0.034636
14,3670016,-0.031892,-0.032881
15,3932160,-0.031712,-0.031672
16,4194304,-0.031410,-0.031143
17,4456448,-0.030305,-0.028264
18,4718592,-0.027111,-0.026322
19,4980736,-0.024229,-0.025766
20,5242880,-0.023641,-0.023890
21,5505024,-0.023544,-0.022372
22,5767168,-0.020926,-0.021467
23,6029312,-0.019520,-0.020116
24,6291456,-0.019706,-0.018515
25,6553600,-0.016886,-0.016806
26,6815744,-0.015536,-0.015599
27,7077888,-0.014917,-0.014336
28,7340032,-0.014267,-0.013874
29,7602176,-0.012278,-0.012980
30,7864320,-0.012128,-0.012123
31,8126464,-0.011105,-0.011349
32,8388608,-0.010630,-0.010454
33,8650752,-0.009534,-0.009462
34,8912896,-0.009501,-0.008697
35,9175040,-0.008006,-0.007943
36,9437184,-0.007062,-0.007229
37,9699328,-0.007735,-0.006882
38,9961472,-0.006002,-0.006329
40,10485760,-0.004913,-0.005037
41,10747904,-0.004111,-0.004272
42,11010048,-0.004556,-0.003560
44,11534336,-0.002801,-0.002669
45,11796480,-0.002229,-0.002162
46,12058624,-0.002216,-0.001955
48,12582912,-0.001916,-0.000991
50,13107200,0.000163,0.000020
51,13369344,0.000111,0.000454
53,13893632,0.001280,0.001190
55,14417920,0.002264,0.001946
56,14680064,0.001319,0.002094
58,15204352,0.003808,0.002873
60,15728640,0.003612,0.003412
62,16252928,0.003867,0.004011
64,16777216,0.004824,0.004660
66,17301504,0.004456,0.005190
68,17825792,0.006601,0.006020
70,18350080,0.006917,0.006584
73,19136512,0.006966,0.007358
75,19660800,0.009836,0.007961
78,20447232,0.009040,0.008853
80,20971520,0.008274,0.009336
83,21757952,0.009058,0.009954
85,22282240,0.010007,0.010379
88,23068672,0.010611,0.011078
91,23855104,0.010779,0.011682
94,24641536,0.012270,0.012185
97,25427968,0.012974,0.012523
100,26214400,0.012606,0.013108
104,27262976,0.014024,0.013748
107,28049408,0.014422,0.014288
110,28835840,0.016358,0.014649
114,29884416,0.014904,0.015402
118,30932992,0.017389,0.016041
122,31981568,0.015798,0.016675
126,33030144,0.017640,0.017562
130,34078720,0.016145,0.018021
134,35127296,0.018088,0.018764
138,36175872,0.018434,0.019249
143,37486592,0.018968,0.020003
148,38797312,0.022184,0.020531
152,39845888,0.020054,0.021091
157,41156608,0.019780,0.021481
163,42729472,0.018150,0.021943
168,44040192,0.020730,0.022469
173,45350912,0.023707,0.023007
179,46923776,0.022332,0.023407
185,48496640,0.023848,0.023999
191,50069504,0.023862,0.024670
197,51642368,0.023342,0.025266
204,53477376,0.021783,0.026120
210,55050240,0.026667,0.026605
217,56885248,0.026199,0.027261
224,58720256,0.027261,0.027878
232,60817408,0.030388,0.028616
239,62652416,0.028812,0.029086
247,64749568,0.029085,0.029835
255,66846720,0.024383,0.030229
264,69206016,0.039298,0.031165
272,71303168,0.029912,0.031700
281,73662464,0.032959,0.032897
291,76283904,0.031117,0.033216
300,78643200,0.037463,0.034116
310,81264640,0.034573,0.035188
320,83886080,0.030966,0.036474
331,86769664,0.034293,0.037732
341,89391104,0.034931,0.039382
353,92536832,0.036616,0.040585
364,95420416,0.035208,0.042239
376,98566144,0.046010,0.043876
389,101974016,0.038331,0.046381
401,105119744,0.048522,0.048177
414,108527616,0.037237,0.050215
428,112197632,0.053845,0.051846
442,115867648,0.045298,0.054726
457,119799808,0.056532,0.057382
472,123731968,0.042500,0.061629
487,127664128,0.074134,0.065914
503,131858432,0.050858,0.071159
520,136314880,0.076833,0.078961
537,140771328,0.068067,0.087369
554,145227776,0.100485,0.095778
572,149946368,0.097382,0.107990
591,154927104,0.102925,0.121025
611,160169984,0.146492,0.135618
631,165412864,0.120599,0.148703
651,170655744,0.140730,0.162629
673,176422912,0.177923,0.178559
695,182190080,0.196920,0.194045
718,188219392,0.182271,0.210382
741,194248704,0.219512,0.223733
765,200540160,0.247173,0.234621
791,207355904,0.252540,0.246779
817,214171648,0.273217,0.258730
843,220987392,0.272477,0.263331
871,228327424,0.237914,0.269463
900,235929600,0.310600,0.270640
929,243531776,0.276433,0.271090
960,251658240,0.256759,0.272413
991,259784704,0.285315,0.274609
1024,268435456,0.291218,0.270744
1057,277086208,0.280181,0.268893
1092,286261248,0.294110,0.267593
1128,295698432,0.266115,0.265476
1165,305397760,0.243587,0.263965
1203,315359232,0.265858,0.265885
1243,325844992,0.274865,0.267556
1284,336592896,0.230373,0.277122
1326,347602944,0.335352,0.291630
1369,358875136,0.306049,0.312832
1414,370671616,0.294471,0.337821
1461,382992384,0.356823,0.370095
1509,395575296,0.382212,0.400244
1558,408420352,0.432638,0.431457
1609,421789696,0.442851,0.458691
1662,435683328,0.495200,0.483128
1717,450101248,0.504853,0.497497
1773,464781312,0.514652,0.506288
1831,479985664,0.488218,0.507742
1891,495714304,0.501339,0.507879
1954,512229376,0.498232,0.506861
2018,529006592,0.464253,0.503232
2084,546308096,0.481165,0.500372
2152,564133888,0.512980,0.500304
2223,582746112,0.482579,0.501570
2296,601882624,0.515157,0.507161
2372,621805568,0.529850,0.511963
2449,641990656,0.514440,0.516174
2530,663224320,0.468678,0.524052
2613,684982272,0.496199,0.531370
2699,707526656,0.581931,0.534978
2787,730595328,0.565539,0.539674
2879,754712576,0.571404,0.545154
2974,779616256,0.523438,0.551926
3071,805044224,0.599510,0.559165
3172,831520768,0.564440,0.566808
3276,858783744,0.607911,0.570315
3384,887095296,0.617438,0.573958
3495,916193280,0.562127,0.580447
3610,946339840,0.580459,0.585369
3728,977272832,0.641320,0.583726
3851,1009516544,0.596258,0.583964
3977,1042546688,0.602176,0.585228
4108,1076887552,0.585516,0.587957
4243,1112276992,0.597409,0.591417
4382,1148715008,0.579819,0.594827
4526,1186463744,0.557713,0.597641
4675,1225523200,0.569746,0.602139
4829,1265893376,0.620684,0.606778
4987,1307312128,0.623851,0.609089
5151,1350303744,0.648693,0.613374
5320,1394606080,0.645101,0.616336
5495,1440481280,0.581574,0.620256
5675,1487667200,0.629724,0.624057
5862,1536688128,0.620565,0.628863
6054,1587019776,0.639540,0.635204
6253,1639186432,0.638459,0.641027
6459,1693188096,0.670736,0.644016
6671,1748762624,0.662543,0.647337
6890,1806172160,0.638619,0.648003
7116,1865416704,0.606470,0.650280
7350,1926758400,0.620373,0.653385
7592,1990197248,0.619994,0.655293
7841,2055471104,0.674739,0.656779
8098,2122842112,0.657925,0.659219
8364,2192572416,0.717376,0.662009
8639,2264662016,0.696096,0.665868
8923,2339110912,0.687790,0.667996
9216,2415919104,0.647080,0.669168
9519,2495348736,0.628786,0.670047
9832,2577399808,0.676520,0.672283
10155,2662072320,0.686359,0.672950
10488,2749366272,0.704253,0.673405
10833,2839805952,0.635006,0.674689
11188,2932867072,0.684239,0.676858
11556,3029336064,0.680788,0.678020
11936,3128950784,0.621387,0.679931
12328,3231711232,0.701686,0.681615
12733,3337879552,0.663232,0.684751
13151,3447455744,0.685026,0.687921
13583,3560701952,0.665582,0.691557
14029,3677618176,0.704331,0.693211
14490,3798466560,0.726183,0.693278
14966,3923247104,0.678204,0.695400
15458,4052221952,0.656873,0.696654
15965,4185128960,0.706702,0.697575
16490,4322754560,0.691484,0.701214
17032,4464836608,0.732254,0.702313
17591,4611375104,0.725641,0.704675
18169,4762894336,0.686087,0.708907
18766,4919394304,0.730747,0.710895
19382,5080875008,0.710946,0.710773
20019,5247860736,0.718741,0.712373
20677,5420351488,0.691430,0.714538
21356,5598347264,0.710289,0.716988
22057,5782110208,0.749172,0.718043
22782,5972164608,0.737822,0.718930
23530,6168248320,0.720443,0.722642
24303,6370885632,0.705074,0.727661
25102,6580338688,0.793635,0.732421
25926,6796345344,0.739549,0.734977
26778,7019692032,0.709662,0.737405
27658,7250378752,0.743341,0.739644
28566,7488405504,0.720727,0.742534
29504,7734296576,0.741225,0.743344
30474,7988576256,0.756834,0.743160
31475,8250982400,0.761409,0.743658
32509,8522039296,0.761881,0.742612
33577,8802009088,0.730160,0.742326
34680,9091153920,0.751091,0.742995
35819,9389735936,0.708182,0.743635
36996,9698279424,0.774218,0.745466
38211,10016784384,0.735006,0.748506
39466,10345775104,0.749480,0.753185
40763,10685775872,0.730147,0.755728
42102,11036786688,0.750677,0.757171
43485,11399331840,0.755730,0.758950
44913,11773673472,0.818841,0.760283
46389,12160598016,0.733549,0.760188
47913,12560105472,0.787666,0.760737
49487,12972720128,0.776746,0.759299
51112,13398704128,0.754843,0.762109
52791,13838843904,0.764182,0.764510
54525,14293401600,0.756005,0.764928
56317,14763163648,0.763905,0.765574
58167,15248130048,0.727944,0.767908
60077,15748825088,0.790371,0.769051


==> figures/data/fig5b/walk_run_sprint_ppo_b8192_n24.csv <==
wandb_step,plot_step,mean_reward,mean_reward_smooth
6,1179648,-0.045535,-0.045535
7,1376256,-0.043081,-0.043081
8,1572864,-0.044523,-0.044523
9,1769472,-0.041374,-0.040228
10,1966080,-0.039082,-0.038648
11,2162688,-0.035487,-0.036175
12,2359296,-0.033955,-0.034905
13,2555904,-0.035274,-0.033055
14,2752512,-0.029935,-0.032216
15,2949120,-0.031439,-0.030790
16,3145728,-0.030996,-0.030443
17,3342336,-0.028895,-0.027652
18,3538944,-0.025634,-0.025980
19,3735552,-0.025084,-0.025043
20,3932160,-0.024306,-0.023720
21,4128768,-0.021294,-0.022564
22,4325376,-0.022282,-0.021470
23,4521984,-0.019853,-0.020286
24,4718592,-0.019617,-0.019383
25,4915200,-0.018386,-0.017601
26,5111808,-0.016777,-0.016449
27,5308416,-0.015865,-0.015333
28,5505024,-0.015111,-0.014800
29,5701632,-0.012937,-0.013758
30,5898240,-0.012923,-0.012869
31,6094848,-0.011604,-0.011962
32,6291456,-0.011091,-0.011053
33,6488064,-0.010551,-0.009873
34,6684672,-0.009516,-0.009055
36,7077888,-0.007187,-0.007697
37,7274496,-0.007361,-0.007391
38,7471104,-0.006377,-0.006672
39,7667712,-0.005650,-0.006007
40,7864320,-0.006184,-0.005412
42,8257536,-0.004080,-0.003981
43,8454144,-0.003531,-0.003379
44,8650752,-0.003392,-0.002916
46,9043968,-0.001758,-0.001969
47,9240576,-0.001643,-0.001415
49,9633792,-0.001016,-0.000549
50,9830400,0.000589,0.000134
52,10223616,0.001154,0.000874
53,10420224,0.001027,0.001353
55,10813440,0.002166,0.002015
57,11206656,0.001735,0.002537
59,11599872,0.004096,0.003320
61,11993088,0.002655,0.004221
62,12189696,0.004037,0.004476
64,12582912,0.004852,0.005291
67,13172736,0.007986,0.006329
69,13565952,0.005743,0.007072
71,13959168,0.007789,0.007642
73,14352384,0.007959,0.008223
75,14745600,0.009435,0.008600
78,15335424,0.009007,0.009438
80,15728640,0.009417,0.009898
83,16318464,0.009161,0.010598
86,16908288,0.011543,0.011201
88,17301504,0.011959,0.011556
91,17891328,0.009729,0.012368
94,18481152,0.012514,0.012831
97,19070976,0.012405,0.013388
100,19660800,0.012922,0.014185
103,20250624,0.012824,0.014636
107,21037056,0.016211,0.015367
110,21626880,0.015458,0.015979
114,22413312,0.015996,0.016543
117,23003136,0.018319,0.017141
121,23789568,0.016749,0.017810
125,24576000,0.019681,0.018308
129,25362432,0.017705,0.018923
133,26148864,0.019544,0.019458
137,26935296,0.021399,0.020036
142,27918336,0.022055,0.020651
146,28704768,0.021846,0.021133
151,29687808,0.021243,0.021327
156,30670848,0.022922,0.022001
161,31653888,0.023704,0.022591
166,32636928,0.022188,0.022821
171,33619968,0.022155,0.023439
177,34799616,0.023552,0.024098
182,35782656,0.023909,0.024832
188,36962304,0.027291,0.025472
194,38141952,0.025757,0.025929
200,39321600,0.023730,0.026543
207,40697856,0.028006,0.027274
214,42074112,0.026676,0.027844
220,43253760,0.029058,0.028224
227,44630016,0.027061,0.028721
235,46202880,0.031186,0.029176
242,47579136,0.029676,0.029956
250,49152000,0.030389,0.030594
258,50724864,0.031164,0.031164
266,52297728,0.030999,0.031708
275,54067200,0.029192,0.032668
284,55836672,0.034917,0.033426
293,57606144,0.032118,0.034474
302,59375616,0.035869,0.035128
312,61341696,0.036478,0.036273
322,63307776,0.042777,0.037339
332,65273856,0.035487,0.038488
343,67436544,0.040745,0.039662
354,69599232,0.035768,0.041190
365,71761920,0.039934,0.043076
377,74121216,0.036025,0.045293
389,76480512,0.054483,0.047399
402,79036416,0.045231,0.050864
415,81592320,0.058490,0.053613
428,84148224,0.064821,0.057530
442,86900736,0.072311,0.061436
456,89653248,0.068244,0.066231
471,92602368,0.080525,0.072290
486,95551488,0.071600,0.079260
501,98500608,0.079459,0.089047
517,101646336,0.085664,0.099881
534,104988672,0.096205,0.111888
551,108331008,0.179958,0.124930
569,111869952,0.152598,0.137644
587,115408896,0.174710,0.148898
606,119144448,0.202479,0.160795
626,123076608,0.141615,0.171299
646,127008768,0.136269,0.181778
666,130940928,0.199019,0.192809
688,135266304,0.176465,0.200923
710,139591680,0.211984,0.209513
733,144113664,0.238105,0.220146
756,148635648,0.223809,0.229207
781,153550848,0.224539,0.234259
806,158466048,0.253766,0.239919
832,163577856,0.223402,0.244869
858,168689664,0.301485,0.248560
886,174194688,0.244301,0.255190
914,179699712,0.239785,0.260393
944,185597952,0.258701,0.263999
974,191496192,0.309183,0.266354
1005,197591040,0.295711,0.269290
1038,204079104,0.278722,0.272804
1071,210567168,0.266029,0.274277
1105,217251840,0.268595,0.274071
1141,224329728,0.271795,0.273587
1178,231604224,0.293078,0.275755
1215,238878720,0.323214,0.281683
1255,246743040,0.288189,0.295495
1295,254607360,0.222716,0.311224
1337,262864896,0.293675,0.335474
1379,271122432,0.330881,0.364384
1424,279969792,0.355477,0.393093
1470,289013760,0.449048,0.422551
1517,298254336,0.447859,0.446506
1566,307888128,0.487757,0.465607
1616,317718528,0.504774,0.478093
1668,327942144,0.483148,0.483536
1722,338558976,0.509537,0.482428
1777,349372416,0.513397,0.482638
1834,360579072,0.484684,0.478518
1893,372178944,0.479374,0.479315
1954,384172032,0.478192,0.479466
2017,396558336,0.470970,0.480714
2081,409141248,0.532184,0.487810
2148,422313984,0.500633,0.494319
2217,435879936,0.470270,0.500749
2289,450035712,0.530975,0.506339
2362,464388096,0.496969,0.512369
2438,479330304,0.546119,0.514651
2517,494862336,0.477472,0.518096
2598,510787584,0.555814,0.517742
2681,527106048,0.511193,0.521298
2767,544014336,0.435672,0.524417
2856,561512448,0.487704,0.527478
2948,579600384,0.572808,0.530553
3043,598278144,0.519586,0.536392
3141,617545728,0.512318,0.543765
3242,637403136,0.507133,0.552583
3346,657850368,0.489157,0.555441
3454,679084032,0.577967,0.558819
3565,700907520,0.581354,0.563740
3679,723320832,0.607607,0.568630
3798,746717184,0.545357,0.572649
3920,770703360,0.527996,0.574169
4046,795475968,0.593703,0.575526
4176,821035008,0.628889,0.581129
4310,847380480,0.561471,0.587459
4449,874708992,0.597268,0.591461
4592,902823936,0.580481,0.594709
4739,931725312,0.628853,0.597561
4892,961806336,0.583909,0.600668
5049,992673792,0.650560,0.603452
5211,1024524288,0.618913,0.605600
5379,1057554432,0.591988,0.608832
5552,1091567616,0.648139,0.612810
5730,1126563840,0.590901,0.615791
5915,1162936320,0.645133,0.617580
6105,1200291840,0.625952,0.621366
6301,1238827008,0.625649,0.624470
6504,1278738432,0.588083,0.627744
6713,1319829504,0.635199,0.627247
6929,1362296832,0.624895,0.625924
7152,1406140416,0.648222,0.628417
7382,1451360256,0.647833,0.630237
7619,1497956352,0.572786,0.632193
7864,1546125312,0.677205,0.634744
8117,1595867136,0.607190,0.636775
8378,1647181824,0.583650,0.640707
8647,1700069376,0.623696,0.645964
8925,1754726400,0.653776,0.650889
9212,1811152896,0.646738,0.654809
9509,1869545472,0.684611,0.659648
9815,1929707520,0.677665,0.663600
10130,1991639040,0.663790,0.666065
10456,2055733248,0.660491,0.670162
10792,2121793536,0.729070,0.674594
11139,2190016512,0.667004,0.676067
11497,2260402176,0.668005,0.679801
11867,2333147136,0.695164,0.683715
12249,2408251392,0.668181,0.683366
12643,2485714944,0.751539,0.684617
13049,2565537792,0.727142,0.685206
13469,2648113152,0.695649,0.683029
13902,2733244416,0.677230,0.684111
14349,2821128192,0.708279,0.684943
14810,2911764480,0.668940,0.685675
15287,3005546496,0.652429,0.687808
15778,3102081024,0.658694,0.692627
16286,3201957888,0.748769,0.696984
16809,3304783872,0.739024,0.699813
17350,3411148800,0.693917,0.704438
17908,3520856064,0.750435,0.707713
18484,3634102272,0.757882,0.708714
19078,3750887424,0.691720,0.710732
19692,3871604736,0.735978,0.710294
20325,3996057600,0.729958,0.711138
20979,4124639232,0.696631,0.714478
21653,4257153024,0.683796,0.715297
22350,4394188800,0.687422,0.715632
23068,4535353344,0.694200,0.717420
23810,4681236480,0.735109,0.719579
24576,4831838208,0.706152,0.722606
25366,4987158528,0.712625,0.724776
26182,5147590656,0.716326,0.725148
27024,5313134592,0.705541,0.726167
27893,5483986944,0.778683,0.728223
28790,5660344320,0.708588,0.727367
29716,5842403328,0.735363,0.729077
30671,6030163968,0.729911,0.730781
31658,6224216064,0.758649,0.733931
32676,6424363008,0.739079,0.735814
33727,6630998016,0.780931,0.738731
34811,6844121088,0.754454,0.741416
35931,7064322048,0.733357,0.744665
37086,7291404288,0.783147,0.745455
38279,7525957632,0.740990,0.746367
39510,7767982080,0.777322,0.744429
40780,8017674240,0.728092,0.744962
42092,8275623936,0.745598,0.744621
43445,8541634560,0.771303,0.742919
44843,8816492544,0.709288,0.742731
46285,9100001280,0.708217,0.744112
47773,9392553984,0.719842,0.745285
49309,9694543872,0.760294,0.748971
50895,10006364160,0.684629,0.750977
52532,10328211456,0.760913,0.752605
54221,10660282368,0.779874,0.756490
55965,11003166720,0.772443,0.758883
57765,11357061120,0.746188,0.760501
59622,11722162176,0.787561,0.761531
61540,12099256320,0.777324,0.762155
63519,12488343552,0.789926,0.762561
65561,12889817088,0.766344,0.763454


==> figures/data/fig5b/walk_run_sprint_supermimic.csv <==
wandb_step,plot_step,mean_reward,mean_reward_smooth
2,1048576,0.013636,0.013636
3,1572864,0.024534,0.024534
4,2097152,0.023898,0.023898
5,2621440,0.023674,0.023674
6,3145728,0.021974,0.021974
7,3670016,0.019154,0.019154
8,4194304,0.024598,0.024598
9,4718592,0.01967,0.019906
10,5242880,0.02014,0.019004
11,5767168,0.017204,0.0193
12,6291456,0.020558,0.019284
13,6815744,0.020094,0.020246
14,7340032,0.020086,0.020832
15,7864320,0.02232,0.02182
16,8388608,0.023054,0.022888
17,8912896,0.023292,0.023598
18,9437184,0.024146,0.02333
19,9961472,0.023898,0.02305
20,10485760,0.021984,0.023778
21,11010048,0.021928,0.023916
22,11534336,0.02693,0.024446
23,12058624,0.024838,0.024646
24,12582912,0.026548,0.02532
25,13107200,0.022992,0.025078
26,13631488,0.02529,0.025242
27,14155776,0.026928,0.024902
28,14680064,0.023876,0.02452
29,15204352,0.025812,0.024896
30,15728640,0.024508,0.025156
31,16252928,0.022238,0.02466
32,16777216,0.025618,0.025432
33,17301504,0.027116,0.025626
34,17825792,0.02345,0.025816
35,18350080,0.029288,0.026426
36,18874368,0.026298,0.02685
37,19398656,0.0265,0.027344
38,19922944,0.026016,0.027046
39,20447232,0.027116,0.027256
40,20971520,0.029014,0.026848
41,21495808,0.031302,0.02557
42,22020096,0.02444,0.024996
43,22544384,0.025332,0.024532
45,23592960,0.023262,0.023524
46,24117248,0.017104,0.024082
47,24641536,0.020758,0.024346
49,25690112,0.022726,0.02721
50,26214400,0.023332,0.0299
51,26738688,0.029658,0.031704
53,27787264,0.037118,0.037772
54,28311552,0.044144,0.03915
56,29360128,0.043072,0.03996
58,30408704,0.05927,0.039438
59,30932992,0.051412,0.039324
61,31981568,0.03669,0.038414
63,33030144,0.03123,0.037708
65,34078720,0.025566,0.037474
67,35127296,0.03326,0.037902
68,35651584,0.035268,0.040284
70,36700160,0.037746,0.046962
73,38273024,0.049596,0.07117
75,39321600,0.05441,0.116128
77,40370176,0.087746,0.153032
79,41418752,0.123362,0.190264
81,42467328,0.194908,0.229616
84,44040192,0.404174,0.277118
86,45088768,0.352792,0.307686
89,46661632,0.401606,0.344342
91,47710208,0.368896,0.360734
94,49283072,0.375664,0.368334
97,50855936,0.323332,0.368354
99,51904512,0.358866,0.363122
102,53477376,0.343742,0.354826
105,55050240,0.358486,0.345326
108,56623104,0.373248,0.333604
111,58195968,0.320384,0.326332
115,60293120,0.31253,0.314258
118,61865984,0.307708,0.308568
121,63438848,0.279338,0.320704
125,65536000,0.264424,0.354592
129,67633152,0.296258,0.383106
132,69206016,0.347764,0.412224
136,71303168,0.540928,0.445944
140,73400320,0.537672,0.477554
144,75497472,0.543624,0.50865
148,77594624,0.541148,0.521366
153,80216064,0.577438,0.522476
157,82313216,0.548626,0.510066
162,84934656,0.488216,0.495218
167,87556096,0.473698,0.504948
171,89653248,0.461652,0.51381
176,92274688,0.426738,0.531122
182,95420416,0.47709,0.548508
187,98041856,0.639996,0.565938
192,100663296,0.646562,0.582088
198,103809024,0.629256,0.588288
204,106954752,0.625976,0.593158
210,110100480,0.60631,0.593864
216,113246208,0.546164,0.602584
222,116391936,0.492336,0.610146
229,120061952,0.525848,0.616294
235,123207680,0.688312,0.621012
242,126877696,0.689468,0.622286
249,130547712,0.695302,0.628918
256,134217728,0.68378,0.648836
264,138412032,0.652408,0.666184
272,142606336,0.592362,0.669882
279,146276352,0.600996,0.669036
288,150994944,0.718556,0.662646
296,155189248,0.718966,0.656076
305,159907840,0.703756,0.671078
314,164626432,0.64086,0.689892
323,169345024,0.630836,0.69622
332,174063616,0.627532,0.684238
342,179306496,0.75923,0.673352
352,184549376,0.756316,0.68259
362,189792256,0.665346,0.69785
373,195559424,0.613274,0.710662
384,201326592,0.73064,0.701222
395,207093760,0.767654,0.702762
406,212860928,0.761214,0.70912
418,219152384,0.694386,0.719522
430,225443840,0.67401,0.72373
443,232259584,0.7852,0.729288
456,239075328,0.734484,0.73208
469,245891072,0.697664,0.73102
483,253231104,0.75381,0.742114
497,260571136,0.789342,0.748482
511,267911168,0.740586,0.747616
526,275775488,0.692382,0.750822
542,284164096,0.80064,0.766
558,292552704,0.790912,0.757584
574,300941312,0.72856,0.757796
591,309854208,0.798162,0.76782
608,318767104,0.797266,0.769202
626,328204288,0.675052,0.772656
644,337641472,0.816318,0.777474
663,347602944,0.795782,0.782188
682,357564416,0.783776,0.78498
702,368050176,0.801488,0.791456
723,379060224,0.749418,0.798662
744,390070272,0.82907,0.795978
765,401080320,0.807876,0.803364
788,413138944,0.809708,0.798372
811,425197568,0.790276,0.802316
834,437256192,0.822376,0.80231
859,450363392,0.800824,0.805278
884,463470592,0.800192,0.807204
910,477102080,0.80809,0.80793
936,490733568,0.83301,0.81259
964,505413632,0.82756,0.81044
992,520093696,0.831118,0.81763
1021,535298048,0.786794,0.816544
1051,551026688,0.845362,0.819712
1081,566755328,0.79053,0.81984
1113,583532544,0.803172,0.821892
1146,600834048,0.849352,0.82214
1179,618135552,0.790256,0.824458
1214,636485632,0.823738,0.827602
1249,654835712,0.852448,0.826964
1285,673710080,0.832304,0.827662
1323,693633024,0.798244,0.829388
1362,714080256,0.823006,0.82995
1402,735051776,0.850422,0.832386
1442,756023296,0.859034,0.834904
1485,778567680,0.83725,0.835326
1528,801112064,0.792208,0.835308
1573,824705024,0.83529,0.83676
1619,848822272,0.803692,0.8381
1666,873463808,0.833926,0.839192
1715,899153920,0.827736,0.84009
1765,925368320,0.82668,0.839976
1816,952107008,0.83025,0.840774
1869,979894272,0.825756,0.841476
1924,1008730112,0.803954,0.842476
1980,1038090240,0.828516,0.842712
2038,1068498944,0.863122,0.843194
2098,1099956224,0.861808,0.844142
2159,1131937792,0.843054,0.844488
2222,1164967936,0.82867,0.845638
2287,1199046656,0.861064,0.846238
2354,1234173952,0.853842,0.84674
2423,1270349824,0.832392,0.84822
2494,1307574272,0.853824,0.84948
2567,1345847296,0.831456,0.850636
2642,1385168896,0.878208,0.851622
2719,1425539072,0.846438,0.852592
2798,1466957824,0.875172,0.85213
2880,1509949440,0.837826,0.852504
2964,1553989632,0.849606,0.853336
3051,1599602688,0.86804,0.853576
3140,1646264320,0.861238,0.853884
3232,1694498816,0.842042,0.854628
3326,1743781888,0.844706,0.854768
3424,1795162112,0.83762,0.85518
3524,1847590912,0.832392,0.856756
3627,1901592576,0.83681,0.857218
3733,1957167104,0.848094,0.857476
3842,2014314496,0.865198,0.858012
3954,2073034752,0.868416,0.858572
4070,2133852160,0.855892,0.859284
4189,2196242432,0.876182,0.859784
4311,2260205568,0.86332,0.860542
4437,2326265856,0.876648,0.860864
4567,2394423296,0.853078,0.861774
4700,2464153600,0.882552,0.86274
4838,2536505344,0.88704,0.863486
4979,2610429952,0.866858,0.864494
5125,2686976000,0.834112,0.865516
5275,2765619200,0.864022,0.866428
5429,2846359552,0.862788,0.86724
5587,2929197056,0.876388,0.868004
5751,3015180288,0.8838,0.868912
5919,3103260672,0.862828,0.869468
6092,3193962496,0.887152,0.870414
6270,3287285760,0.865058,0.871146
6453,3383230464,0.888214,0.87163
6642,3482320896,0.88463,0.872268
6836,3584032768,0.886,0.872654
7036,3688890368,0.870694,0.87343
7242,3796893696,0.878586,0.87397
7453,3907518464,0.883466,0.874792
7671,4021813248,0.841586,0.875382
7896,4139778048,0.888086,0.876016
8126,4260364288,0.868648,0.876536
8364,4385144832,0.866672,0.87706
8609,4513595392,0.875072,0.877926
8860,4645191680,0.878488,0.878364
9119,4780982272,0.86602,0.878856
9386,4920967168,0.884058,0.8794
9660,5064622080,0.883796,0.879526
9943,5212995584,0.886806,0.879688
10233,5365039104,0.863694,0.879984
10532,5521801216,0.871646,0.880288


==> figures/data/stepgrid_field_vx_vy.csv <==
x,y,sec
-1.5,-1.32,0.00
-1.25,-1.32,0.00
-1.0,-1.32,0.00
-0.75,-1.32,0.22
-0.5,-1.32,1.24
-0.25,-1.32,1.30
0.0,-1.32,1.72
0.25,-1.32,0.26
0.5,-1.32,0.00
0.75,-1.32,0.00
1.0,-1.32,0.04
1.25,-1.32,0.42
1.5,-1.32,0.38
1.75,-1.32,0.02
2.0,-1.32,0.00
-1.5,-1.1314,0.00
-1.25,-1.1314,0.00
-1.0,-1.1314,0.06
-0.75,-1.1314,0.56
-0.5,-1.1314,1.00
-0.25,-1.1314,5.42
0.0,-1.1314,9.40
0.25,-1.1314,2.10
0.5,-1.1314,0.38
0.75,-1.1314,0.10
1.0,-1.1314,0.28
1.25,-1.1314,0.92
1.5,-1.1314,1.08
1.75,-1.1314,0.36
2.0,-1.1314,0.00
-1.5,-0.9429,0.00
-1.25,-0.9429,0.00
-1.0,-0.9429,0.22
-0.75,-0.9429,1.14
-0.5,-0.9429,8.04
-0.25,-0.9429,40.18
0.0,-0.9429,40.38
0.25,-0.9429,10.52
0.5,-0.9429,7.42
0.75,-0.9429,3.68
1.0,-0.9429,1.02
1.25,-0.9429,0.86
1.5,-0.9429,1.72
1.75,-0.9429,0.86
2.0,-0.9429,0.04
-1.5,-0.7543,0.00
-1.25,-0.7543,0.00
-1.0,-0.7543,0.20
-0.75,-0.7543,9.76
-0.5,-0.7543,44.62
-0.25,-0.7543,104.02
0.0,-0.7543,97.10
0.25,-0.7543,42.40
0.5,-0.7543,29.06
0.75,-0.7543,25.26
1.0,-0.7543,7.48
1.25,-0.7543,0.72
1.5,-0.7543,1.02
1.75,-0.7543,0.36
2.0,-0.7543,0.06
-1.5,-0.5657,0.00
-1.25,-0.5657,0.00
-1.0,-0.5657,2.10
-0.75,-0.5657,28.90
-0.5,-0.5657,119.62
-0.25,-0.5657,150.38
0.0,-0.5657,113.24
0.25,-0.5657,45.62
0.5,-0.5657,115.76
0.75,-0.5657,85.10
1.0,-0.5657,18.52
1.25,-0.5657,1.64
1.5,-0.5657,0.48
1.75,-0.5657,0.36
2.0,-0.5657,0.00
-1.5,-0.3771,0.00
-1.25,-0.3771,0.08
-1.0,-0.3771,5.98
-0.75,-0.3771,55.92
-0.5,-0.3771,146.54
-0.25,-0.3771,135.48
0.0,-0.3771,100.46
0.25,-0.3771,45.28
0.5,-0.3771,125.94
0.75,-0.3771,124.62
1.0,-0.3771,39.48
1.25,-0.3771,14.48
1.5,-0.3771,4.82
1.75,-0.3771,4.66
2.0,-0.3771,0.86
-1.5,-0.1886,1.18
-1.25,-0.1886,3.74
-1.0,-0.1886,18.70
-0.75,-0.1886,91.84
-0.5,-0.1886,111.08
-0.25,-0.1886,120.30
0.0,-0.1886,321.02
0.25,-0.1886,91.16
0.5,-0.1886,127.56
0.75,-0.1886,191.60
1.0,-0.1886,157.80
1.25,-0.1886,69.30
1.5,-0.1886,32.66
1.75,-0.1886,35.30
2.0,-0.1886,13.36
-1.5,0.0,2.06
-1.25,0.0,18.20
-1.0,0.0,23.28
-0.75,0.0,99.36
-0.5,0.0,55.88
-0.25,0.0,85.92
0.0,0.0,1176.32
0.25,0.0,160.24
0.5,0.0,96.34
0.75,0.0,189.32
1.0,0.0,133.68
1.25,0.0,75.64
1.5,0.0,53.80
1.75,0.0,84.92
2.0,0.0,26.74
-1.5,0.1886,1.16
-1.25,0.1886,3.76
-1.0,0.1886,18.80
-0.75,0.1886,93.56
-0.5,0.1886,111.66
-0.25,0.1886,121.30
0.0,0.1886,320.12
0.25,0.1886,92.12
0.5,0.1886,128.60
0.75,0.1886,189.08
1.0,0.1886,157.32
1.25,0.1886,67.34
1.5,0.1886,31.12
1.75,0.1886,30.16
2.0,0.1886,11.14
-1.5,0.3771,0.00
-1.25,0.3771,0.08
-1.0,0.3771,6.50
-0.75,0.3771,57.32
-0.5,0.3771,145.68
-0.25,0.3771,137.44
0.0,0.3771,100.20
0.25,0.3771,45.58
0.5,0.3771,124.80
0.75,0.3771,123.28
1.0,0.3771,39.30
1.25,0.3771,13.10
1.5,0.3771,4.66
1.75,0.3771,3.12
2.0,0.3771,0.84
-1.5,0.5657,0.00
-1.25,0.5657,0.00
-1.0,0.5657,2.44
-0.75,0.5657,32.82
-0.5,0.5657,120.12
-0.25,0.5657,150.14
0.0,0.5657,112.92
0.25,0.5657,47.68
0.5,0.5657,116.86
0.75,0.5657,84.46
1.0,0.5657,18.16
1.25,0.5657,1.58
1.5,0.5657,0.42
1.75,0.5657,0.32
2.0,0.5657,0.00
-1.5,0.7543,0.00
-1.25,0.7543,0.00
-1.0,0.7543,0.12
-0.75,0.7543,9.74
-0.5,0.7543,45.80
-0.25,0.7543,104.12
0.0,0.7543,98.10
0.25,0.7543,44.16
0.5,0.7543,28.92
0.75,0.7543,24.92
1.0,0.7543,7.34
1.25,0.7543,0.52
1.5,0.7543,0.90
1.75,0.7543,0.14
2.0,0.7543,0.06
-1.5,0.9429,0.00
-1.25,0.9429,0.00
-1.0,0.9429,0.32
-0.75,0.9429,1.10
-0.5,0.9429,8.56
-0.25,0.9429,40.02
0.0,0.9429,40.12
0.25,0.9429,11.08
0.5,0.9429,5.40
0.75,0.9429,3.14
1.0,0.9429,0.80
1.25,0.9429,0.72
1.5,0.9429,1.58
1.75,0.9429,0.72
2.0,0.9429,0.04
-1.5,1.1314,0.00
-1.25,1.1314,0.00
-1.0,1.1314,0.10
-0.75,1.1314,0.68
-0.5,1.1314,0.84
-0.25,1.1314,5.46
0.0,1.1314,9.44
0.25,1.1314,2.00
0.5,1.1314,0.18
0.75,1.1314,0.10
1.0,1.1314,0.14
1.25,1.1314,0.84
1.5,1.1314,0.82
1.75,1.1314,0.36
2.0,1.1314,0.00
-1.5,1.32,0.00
-1.25,1.32,0.00
-1.0,1.32,0.00
-0.75,1.32,0.34
-0.5,1.32,1.54
-0.25,1.32,1.50
0.0,1.32,1.72
0.25,1.32,0.26
0.5,1.32,0.00
0.75,1.32,0.00
1.0,1.32,0.00
1.25,1.32,0.30
1.5,1.32,0.38
1.75,1.32,0.02
2.0,1.32,0.00


==> figures/data/stepgrid_field_vx_wz.csv <==
x,y,sec
-1.5,-3.35,0.00
-1.25,-3.35,0.00
-1.0,-3.35,0.00
-0.75,-3.35,0.06
-0.5,-3.35,0.24
-0.25,-3.35,0.82
0.0,-3.35,0.68
0.25,-3.35,0.56
0.5,-3.35,0.30
0.75,-3.35,0.28
1.0,-3.35,0.16
1.25,-3.35,0.02
1.5,-3.35,0.00
1.75,-3.35,0.00
2.0,-3.35,0.00
-1.5,-2.8714,0.00
-1.25,-2.8714,0.00
-1.0,-2.8714,0.00
-0.75,-2.8714,0.14
-0.5,-2.8714,0.26
-0.25,-2.8714,1.12
0.0,-2.8714,1.92
0.25,-2.8714,0.94
0.5,-2.8714,0.44
0.75,-2.8714,0.20
1.0,-2.8714,0.14
1.25,-2.8714,0.04
1.5,-2.8714,0.00
1.75,-2.8714,0.00
2.0,-2.8714,0.00
-1.5,-2.3929,0.00
-1.25,-2.3929,0.00
-1.0,-2.3929,0.00
-0.75,-2.3929,0.12
-0.5,-2.3929,0.42
-0.25,-2.3929,2.10
0.0,-2.3929,8.86
0.25,-2.3929,4.84
0.5,-2.3929,1.10
0.75,-2.3929,0.88
1.0,-2.3929,0.24
1.25,-2.3929,0.04
1.5,-2.3929,0.00
1.75,-2.3929,0.00
2.0,-2.3929,0.00
-1.5,-1.9143,0.00
-1.25,-1.9143,0.00
-1.0,-1.9143,0.00
-0.75,-1.9143,0.20
-0.5,-1.9143,0.64
-0.25,-1.9143,9.60
0.0,-1.9143,35.84
0.25,-1.9143,10.20
0.5,-1.9143,2.58
0.75,-1.9143,1.34
1.0,-1.9143,0.40
1.25,-1.9143,0.20
1.5,-1.9143,0.08
1.75,-1.9143,0.00
2.0,-1.9143,0.00
-1.5,-1.4357,0.00
-1.25,-1.4357,0.00
-1.0,-1.4357,0.00
-0.75,-1.4357,0.64
-0.5,-1.4357,12.68
-0.25,-1.4357,32.96
0.0,-1.4357,80.68
0.25,-1.4357,16.42
0.5,-1.4357,9.20
0.75,-1.4357,4.86
1.0,-1.4357,1.82
1.25,-1.4357,2.48
1.5,-1.4357,1.54
1.75,-1.4357,0.04
2.0,-1.4357,0.00
-1.5,-0.9571,0.00
-1.25,-0.9571,0.04
-1.0,-0.9571,1.22
-0.75,-0.9571,13.74
-0.5,-0.9571,83.76
-0.25,-0.9571,114.78
0.0,-0.9571,161.96
0.25,-0.9571,35.14
0.5,-0.9571,76.22
0.75,-0.9571,70.92
1.0,-0.9571,39.08
1.25,-0.9571,16.74
1.5,-0.9571,2.26
1.75,-0.9571,0.88
2.0,-0.9571,0.16
-1.5,-0.4786,0.84
-1.25,-0.4786,3.12
-1.0,-0.4786,15.92
-0.75,-0.4786,107.54
-0.5,-0.4786,212.66
-0.25,-0.4786,269.30
0.0,-0.4786,316.64
0.25,-0.4786,127.74
0.5,-0.4786,232.28
0.75,-0.4786,286.64
1.0,-0.4786,156.90
1.25,-0.4786,63.76
1.5,-0.4786,27.44
1.75,-0.4786,23.46
2.0,-0.4786,6.72
-1.5,0.0,2.68
-1.25,0.0,19.58
-1.0,0.0,44.28
-0.75,0.0,237.20
-0.5,0.0,301.90
-0.25,0.0,342.64
0.0,0.0,1327.40
0.25,0.0,246.38
0.5,0.0,265.74
0.75,0.0,312.72
1.0,0.0,178.56
1.25,0.0,75.84
1.5,0.0,72.10
1.75,0.0,114.28
2.0,0.0,39.62
-1.5,0.4786,0.88
-1.25,0.4786,3.08
-1.0,0.4786,16.30
-0.75,0.4786,108.60
-0.5,0.4786,211.40
-0.25,0.4786,267.84
0.0,0.4786,317.88
0.25,0.4786,127.10
0.5,0.4786,231.34
0.75,0.4786,288.16
1.0,0.4786,160.52
1.25,0.4786,66.26
1.5,0.4786,27.02
1.75,0.4786,21.96
2.0,0.4786,6.48
-1.5,0.9571,0.00
-1.25,0.9571,0.04
-1.0,0.9571,1.10
-0.75,0.9571,13.64
-0.5,0.9571,84.12
-0.25,0.9571,115.44
0.0,0.9571,162.42
0.25,0.9571,35.86
0.5,0.9571,74.34
0.75,0.9571,71.22
1.0,0.9571,40.14
1.25,0.9571,18.38
1.5,0.9571,3.54
1.75,0.9571,1.02
2.0,0.9571,0.16
-1.5,1.4357,0.00
-1.25,1.4357,0.00
-1.0,1.4357,0.00
-0.75,1.4357,0.78
-0.5,1.4357,12.14
-0.25,1.4357,33.08
0.0,1.4357,82.28
0.25,1.4357,17.42
0.5,1.4357,9.04
0.75,1.4357,4.58
1.0,1.4357,2.00
1.25,1.4357,4.30
1.5,1.4357,1.84
1.75,1.4357,0.04
2.0,1.4357,0.00
-1.5,1.9143,0.00
-1.25,1.9143,0.00
-1.0,1.9143,0.00
-0.75,1.9143,0.20
-0.5,1.9143,0.88
-0.25,1.9143,9.42
0.0,1.9143,36.16
0.25,1.9143,10.82
0.5,1.9143,2.22
0.75,1.9143,1.14
1.0,1.9143,0.48
1.25,1.9143,0.22
1.5,1.9143,0.10
1.75,1.9143,0.00
2.0,1.9143,0.00
-1.5,2.3929,0.00
-1.25,2.3929,0.00
-1.0,2.3929,0.00
-0.75,2.3929,0.12
-0.5,2.3929,0.56
-0.25,2.3929,2.42
0.0,2.3929,8.72
0.25,2.3929,4.78
0.5,2.3929,0.98
0.75,2.3929,0.66
1.0,2.3929,0.26
1.25,2.3929,0.04
1.5,2.3929,0.00
1.75,2.3929,0.00
2.0,2.3929,0.00
-1.5,2.8714,0.00
-1.25,2.8714,0.00
-1.0,2.8714,0.00
-0.75,2.8714,0.14
-0.5,2.8714,0.24
-0.25,2.8714,1.16
0.0,2.8714,2.18
0.25,2.8714,1.20
0.5,2.8714,0.44
0.75,2.8714,0.40
1.0,2.8714,0.14
1.25,2.8714,0.04
1.5,2.8714,0.00
1.75,2.8714,0.00
2.0,2.8714,0.00
-1.5,3.35,0.00
-1.25,3.35,0.00
-1.0,3.35,0.00
-0.75,3.35,0.06
-0.5,3.35,0.24
-0.25,3.35,0.82
0.0,3.35,0.66
0.25,3.35,0.62
0.5,3.35,0.56
0.75,3.35,0.22
1.0,3.35,0.16
1.25,3.35,0.02
1.5,3.35,0.00
1.75,3.35,0.00
2.0,3.35,0.00


==> figures/data/stepgrid_field_vy_wz.csv <==
x,y,sec
-1.32,-3.35,0.00
-1.1314,-3.35,0.00
-0.9429,-3.35,0.00
-0.7543,-3.35,0.22
-0.5657,-3.35,0.46
-0.3771,-3.35,0.52
-0.1886,-3.35,0.20
0.0,-3.35,0.32
0.1886,-3.35,0.28
0.3771,-3.35,0.46
0.5657,-3.35,0.30
0.7543,-3.35,0.20
0.9429,-3.35,0.16
1.1314,-3.35,0.00
1.32,-3.35,0.00
-1.32,-2.8714,0.00
-1.1314,-2.8714,0.00
-0.9429,-2.8714,0.00
-0.7543,-2.8714,0.38
-0.5657,-2.8714,0.44
-0.3771,-2.8714,0.32
-0.1886,-2.8714,0.54
0.0,-2.8714,1.10
0.1886,-2.8714,1.74
0.3771,-2.8714,0.42
0.5657,-2.8714,0.26
0.7543,-2.8714,0.00
0.9429,-2.8714,0.00
1.1314,-2.8714,0.00
1.32,-2.8714,0.00
-1.32,-2.3929,0.00
-1.1314,-2.3929,0.00
-0.9429,-2.3929,0.00
-0.7543,-2.3929,0.12
-0.5657,-2.3929,0.26
-0.3771,-2.3929,1.28
-0.1886,-2.3929,2.78
0.0,-2.3929,6.54
0.1886,-2.3929,6.32
0.3771,-2.3929,1.20
0.5657,-2.3929,0.10
0.7543,-2.3929,0.00
0.9429,-2.3929,0.00
1.1314,-2.3929,0.00
1.32,-2.3929,0.00
-1.32,-1.9143,0.00
-1.1314,-1.9143,0.00
-0.9429,-1.9143,0.00
-0.7543,-1.9143,0.08
-0.5657,-1.9143,0.42
-0.3771,-1.9143,1.88
-0.1886,-1.9143,10.48
0.0,-1.9143,21.76
0.1886,-1.9143,19.42
0.3771,-1.9143,5.28
0.5657,-1.9143,1.08
0.7543,-1.9143,0.68
0.9429,-1.9143,0.00
1.1314,-1.9143,0.00
1.32,-1.9143,0.00
-1.32,-1.4357,0.00
-1.1314,-1.4357,0.00
-0.9429,-1.4357,0.02
-0.7543,-1.4357,1.06
-0.5657,-1.4357,5.18
-0.3771,-1.4357,9.18
-0.1886,-1.4357,28.58
0.0,-1.4357,51.34
0.1886,-1.4357,40.68
0.3771,-1.4357,13.84
0.5657,-1.4357,9.08
0.7543,-1.4357,3.86
0.9429,-1.4357,0.28
1.1314,-1.4357,0.00
1.32,-1.4357,0.00
-1.32,-0.9571,0.08
-1.1314,-0.9571,0.52
-0.9429,-0.9571,1.04
-0.7543,-0.9571,19.62
-0.5657,-0.9571,59.36
-0.3771,-0.9571,72.86
-0.1886,-0.9571,86.56
0.0,-0.9571,101.64
0.1886,-0.9571,105.12
0.3771,-0.9571,64.16
0.5657,-0.9571,61.20
0.7543,-0.9571,34.74
0.9429,-0.9571,8.38
1.1314,-0.9571,0.80
1.32,-0.9571,0.80
-1.32,-0.4786,1.20
-1.1314,-0.4786,2.80
-0.9429,-0.4786,22.24
-0.7543,-0.4786,78.60
-0.5657,-0.4786,171.18
-0.3771,-0.4786,215.50
-0.1886,-0.4786,255.60
0.0,-0.4786,278.02
0.1886,-0.4786,319.04
0.3771,-0.4786,193.74
0.5657,-0.4786,167.94
0.7543,-0.4786,100.74
0.9429,-0.4786,34.72
1.1314,-0.4786,9.90
1.32,-0.4786,1.88
-1.32,0.0,1.94
-1.1314,0.0,7.42
-0.9429,0.0,47.78
-0.7543,0.0,121.24
-0.5657,0.0,204.86
-0.3771,0.0,222.90
-0.1886,0.0,508.24
0.0,0.0,1370.64
0.1886,0.0,500.52
0.3771,0.0,223.62
0.5657,0.0,210.32
0.7543,0.0,123.34
0.9429,0.0,47.30
1.1314,0.0,7.02
1.32,0.0,1.92
-1.32,0.4786,1.82
-1.1314,0.4786,10.04
-0.9429,0.4786,35.68
-0.7543,0.4786,100.02
-0.5657,0.4786,166.48
-0.3771,0.4786,192.34
-0.1886,0.4786,322.04
0.0,0.4786,277.84
0.1886,0.4786,259.06
0.3771,0.4786,214.48
0.5657,0.4786,172.94
0.7543,0.4786,78.96
0.9429,0.4786,21.36
1.1314,0.4786,2.72
1.32,0.4786,1.32
-1.32,0.9571,0.56
-1.1314,0.9571,0.88
-0.9429,0.9571,8.56
-0.7543,0.9571,35.00
-0.5657,0.9571,61.30
-0.3771,0.9571,65.76
-0.1886,0.9571,107.16
0.0,0.9571,102.14
0.1886,0.9571,87.44
0.3771,0.9571,71.94
0.5657,0.9571,58.64
0.7543,0.9571,20.30
0.9429,0.9571,1.06
1.1314,0.9571,0.52
1.32,0.9571,0.14
-1.32,1.4357,0.00
-1.1314,1.4357,0.00
-0.9429,1.4357,0.28
-0.7543,1.4357,4.66
-0.5657,1.4357,9.74
-0.3771,1.4357,14.92
-0.1886,1.4357,41.42
0.0,1.4357,52.80
0.1886,1.4357,29.56
0.3771,1.4357,8.98
0.5657,1.4357,4.08
0.7543,1.4357,1.04
0.9429,1.4357,0.02
1.1314,1.4357,0.00
1.32,1.4357,0.00
-1.32,1.9143,0.00
-1.1314,1.9143,0.00
-0.9429,1.9143,0.00
-0.7543,1.9143,0.68
-0.5657,1.9143,1.08
-0.3771,1.9143,5.46
-0.1886,1.9143,20.12
0.0,1.9143,21.46
0.1886,1.9143,10.42
0.3771,1.9143,2.02
0.5657,1.9143,0.40
0.7543,1.9143,0.00
0.9429,1.9143,0.00
1.1314,1.9143,0.00
1.32,1.9143,0.00
-1.32,2.3929,0.00
-1.1314,2.3929,0.00
-0.9429,2.3929,0.00
-0.7543,2.3929,0.00
-0.5657,2.3929,0.10
-0.3771,2.3929,1.18
-0.1886,2.3929,6.32
0.0,2.3929,6.76
0.1886,2.3929,2.36
0.3771,2.3929,1.26
0.5657,2.3929,0.40
0.7543,2.3929,0.16
0.9429,2.3929,0.00
1.1314,2.3929,0.00
1.32,2.3929,0.00
-1.32,2.8714,0.00
-1.1314,2.8714,0.00
-0.9429,2.8714,0.00
-0.7543,2.8714,0.00
-0.5657,2.8714,0.28
-0.3771,2.8714,0.42
-0.1886,2.8714,1.70
0.0,2.8714,1.52
0.1886,2.8714,0.78
0.3771,2.8714,0.36
0.5657,2.8714,0.46
0.7543,2.8714,0.42
0.9429,2.8714,0.00
1.1314,2.8714,0.00
1.32,2.8714,0.00
-1.32,3.35,0.00
-1.1314,3.35,0.00
-0.9429,3.35,0.16
-0.7543,3.35,0.20
-0.5657,3.35,0.32
-0.3771,3.35,0.42
-0.1886,3.35,0.36
0.0,3.35,0.44
0.1886,3.35,0.26
0.3771,3.35,0.52
0.5657,3.35,0.46
0.7543,3.35,0.22
0.9429,3.35,0.00
1.1314,3.35,0.00
1.32,3.35,0.00


==> figures/data/stepgrid_rings_vx_vy.csv <==
x,y,outer,inner,win,fell
-1.5,1.32,0.8411,0.3633,rl,0
-1.25,1.32,0.7244,0.3644,rl,0
-1.0,1.32,0.7767,0.3600,rl,0
-0.75,1.32,0.6656,0.2400,rl,0
-0.5,1.32,0.4656,0.2000,rl,0
-0.25,1.32,0.5467,0.2678,rl,0
0.0,1.32,0.4033,0.1911,rl,0
0.25,1.32,0.4722,0.1722,rl,0
0.5,1.32,0.6544,0.0956,rl,0
0.75,1.32,0.6644,0.3011,rl,0
1.0,1.32,0.6633,0.2956,rl,0
1.25,1.32,0.3511,0.1256,rl,0
1.5,1.32,0.3400,0.1489,rl,0
1.75,1.32,0.4433,0.2744,rl,0
2.0,1.32,0.4911,0.3056,ds,0
-1.5,1.1314,0.7956,0.2956,rl,0
-1.25,1.1314,0.9500,0.3533,rl,0
-1.0,1.1314,0.9556,0.3389,rl,0
-0.75,1.1314,0.7022,0.4022,rl,0
-0.5,1.1314,0.6044,0.3478,rl,0
-0.25,1.1314,0.3244,0.1200,rl,0
0.0,1.1314,0.3811,0.2078,rl,0
0.25,1.1314,0.5167,0.1867,rl,0
0.5,1.1314,0.5444,0.1289,rl,0
0.75,1.1314,0.8711,0.0789,rl,0
1.0,1.1314,0.4578,0.1011,rl,0
1.25,1.1314,0.4567,0.4200,ds,0
1.5,1.1314,0.2433,0.1411,rl,0
1.75,1.1314,0.2589,0.1467,rl,0
2.0,1.1314,0.4456,0.3367,rl,0
-1.5,0.9429,0.7644,0.3556,rl,0
-1.25,0.9429,0.6089,0.1889,rl,0
-1.0,0.9429,0.8989,0.2756,rl,0
-0.75,0.9429,0.8033,0.4689,rl,0
-0.5,0.9429,0.6267,0.3100,rl,0
-0.25,0.9429,0.5633,0.2956,rl,0
0.0,0.9429,0.4022,0.1500,rl,0
0.25,0.9429,0.6122,0.2156,rl,0
0.5,0.9429,0.8567,0.1978,rl,0
0.75,0.9429,0.5211,0.1500,rl,0
1.0,0.9429,0.4189,0.0667,rl,0
1.25,0.9429,0.5767,0.3122,rl,0
1.5,0.9429,0.4533,0.2400,rl,0
1.75,0.9429,0.5900,0.3444,rl,0
2.0,0.9429,0.4289,0.3267,rl,0
-1.5,0.7543,0.7200,0.2778,rl,0
-1.25,0.7543,0.7022,0.1633,rl,0
-1.0,0.7543,0.6933,0.1256,rl,0
-0.75,0.7543,0.8011,0.2611,rl,0
-0.5,0.7543,0.5967,0.0900,rl,0
-0.25,0.7543,0.4633,0.1233,rl,0
0.0,0.7543,0.5100,0.1978,rl,0
0.25,0.7543,0.6011,0.2133,rl,0
0.5,0.7543,0.7367,0.1333,rl,0
0.75,0.7543,0.7422,0.2089,rl,0
1.0,0.7543,0.4411,0.1556,rl,0
1.25,0.7543,0.5456,0.2111,rl,0
1.5,0.7543,0.4400,0.3011,rl,0
1.75,0.7543,0.4189,0.1344,rl,0
2.0,0.7543,0.4244,0.1011,rl,0
-1.5,0.5657,0.5578,0.3889,rl,0
-1.25,0.5657,0.4244,0.2111,rl,0
-1.0,0.5657,0.6911,0.1256,rl,0
-0.75,0.5657,0.6722,0.1922,rl,0
-0.5,0.5657,0.4611,0.1011,rl,0
-0.25,0.5657,0.6611,0.4122,rl,0
0.0,0.5657,0.5611,0.3856,rl,0
0.25,0.5657,0.7578,0.3467,rl,0
0.5,0.5657,0.6144,0.1256,rl,0
0.75,0.5657,0.3944,0.2056,rl,0
1.0,0.5657,0.5100,0.0778,rl,0
1.25,0.5657,0.4822,0.0500,rl,0
1.5,0.5657,0.9378,0.0511,rl,0
1.75,0.5657,0.6589,0.2089,rl,0
2.0,0.5657,0.7900,0.0333,rl,0
-1.5,0.3771,0.3233,0.1800,rl,0
-1.25,0.3771,0.3511,0.1922,rl,0
-1.0,0.3771,0.5422,0.2544,rl,0
-0.75,0.3771,0.6289,0.1644,rl,0
-0.5,0.3771,0.5589,0.0911,rl,0
-0.25,0.3771,0.6367,0.1756,rl,0
0.0,0.3771,0.6544,0.3878,rl,0
0.25,0.3771,0.2556,0.1311,rl,0
0.5,0.3771,0.4800,0.3578,rl,0
0.75,0.3771,0.6922,0.0778,rl,0
1.0,0.3771,0.4833,0.2567,rl,0
1.25,0.3771,0.5122,0.0244,rl,0
1.5,0.3771,0.4478,0.1178,rl,0
1.75,0.3771,0.6878,0.2311,rl,0
2.0,0.3771,0.8278,0.0856,rl,0
-1.5,0.1886,0.2456,0.2244,rl,0
-1.25,0.1886,0.2344,0.1600,rl,0
-1.0,0.1886,0.3311,0.1956,rl,0
-0.75,0.1886,0.5011,0.0633,rl,0
-0.5,0.1886,0.5311,0.3200,rl,0
-0.25,0.1886,0.6644,0.2067,rl,0
0.0,0.1886,0.7233,0.4111,rl,0
0.25,0.1886,0.3533,0.2167,rl,0
0.5,0.1886,0.4178,0.2944,rl,0
0.75,0.1886,0.5856,0.0589,rl,0
1.0,0.1886,0.5500,0.0956,rl,0
1.25,0.1886,0.4656,0.0567,rl,0
1.5,0.1886,0.5389,0.2678,rl,0
1.75,0.1886,0.2544,0.0411,rl,0
2.0,0.1886,0.2922,0.0600,rl,0
-1.5,0.0,0.2367,0.1900,rl,0
-1.25,0.0,0.2522,0.2233,ds,0
-1.0,0.0,0.5622,0.5489,rl,0
-0.75,0.0,0.3344,0.1544,rl,0
-0.5,0.0,0.2656,0.1222,rl,0
-0.25,0.0,0.5356,0.2711,rl,0
0.25,0.0,0.6289,0.4644,ds,0
0.5,0.0,0.4189,0.1144,rl,0
0.75,0.0,0.5922,0.0589,rl,0
1.0,0.0,0.2789,0.0911,rl,0
1.25,0.0,0.1978,0.1000,rl,0
1.5,0.0,0.1256,0.0433,rl,0
1.75,0.0,0.2611,0.2244,rl,0
2.0,0.0,0.2289,0.1456,rl,0
-1.5,-0.1886,0.3644,0.3111,ds,0
-1.25,-0.1886,0.1689,0.1444,rl,0
-1.0,-0.1886,0.2878,0.2856,ds,0
-0.75,-0.1886,0.3044,0.1578,rl,0
-0.5,-0.1886,0.3689,0.3022,rl,0
-0.25,-0.1886,0.4856,0.3722,rl,0
0.0,-0.1886,0.7411,0.6944,ds,0
0.25,-0.1886,0.6767,0.5744,rl,0
0.5,-0.1886,0.6222,0.1511,rl,0
0.75,-0.1886,0.6044,0.1856,rl,0
1.0,-0.1886,0.5444,0.3456,rl,0
1.25,-0.1886,0.3989,0.1133,rl,0
1.5,-0.1886,0.6311,0.3233,rl,0
1.75,-0.1886,0.5211,0.2744,rl,0
2.0,-0.1886,0.5933,0.0722,rl,0
-1.5,-0.3771,0.2222,0.1911,rl,0
-1.25,-0.3771,0.4089,0.1500,rl,0
-1.0,-0.3771,0.3567,0.2956,rl,0
-0.75,-0.3771,0.2922,0.2011,rl,0
-0.5,-0.3771,0.2833,0.2011,rl,0
-0.25,-0.3771,0.3811,0.2578,rl,0
0.0,-0.3771,0.5989,0.2578,rl,0
0.25,-0.3771,0.6556,0.3989,rl,0
0.5,-0.3771,0.5356,0.2067,rl,0
0.75,-0.3771,0.6567,0.2333,rl,0
1.0,-0.3771,0.4911,0.1511,rl,0
1.25,-0.3771,0.9056,0.0967,rl,0
1.5,-0.3771,0.5722,0.0967,rl,0
1.75,-0.3771,0.5378,0.2011,rl,0
2.0,-0.3771,0.5733,0.2611,rl,0
-1.5,-0.5657,0.3044,0.1289,rl,0
-1.25,-0.5657,0.3167,0.1767,rl,0
-1.0,-0.5657,0.3433,0.2211,rl,0
-0.75,-0.5657,0.2633,0.1778,rl,0
-0.5,-0.5657,0.5322,0.4444,rl,0
-0.25,-0.5657,0.3178,0.1811,rl,0
0.0,-0.5657,0.3767,0.3511,rl,0
0.25,-0.5657,0.4178,0.2733,rl,0
0.5,-0.5657,0.5322,0.2722,rl,0
0.75,-0.5657,0.6322,0.2022,rl,0
1.0,-0.5657,0.6000,0.1389,rl,0
1.25,-0.5657,0.9600,0.0933,rl,0
1.5,-0.5657,0.9556,0.1222,rl,0
1.75,-0.5657,0.8422,0.3278,rl,0
2.0,-0.5657,0.6011,0.1489,rl,0
-1.5,-0.7543,0.3922,0.2089,rl,0
-1.25,-0.7543,0.3989,0.2900,rl,0
-1.0,-0.7543,0.2944,0.1956,rl,0
-0.75,-0.7543,0.5000,0.4389,ds,0
-0.5,-0.7543,0.3867,0.1578,rl,0
-0.25,-0.7543,0.2700,0.2022,rl,0
0.0,-0.7543,0.4144,0.2256,rl,0
0.25,-0.7543,0.5400,0.2533,rl,0
0.5,-0.7543,0.4156,0.1933,rl,0
0.75,-0.7543,0.7011,0.1122,rl,0
1.0,-0.7543,0.5456,0.2511,rl,0
1.25,-0.7543,0.6667,0.1600,rl,0
1.5,-0.7543,0.5889,0.1211,rl,0
1.75,-0.7543,0.5978,0.2367,rl,0
2.0,-0.7543,1.0000,0.1389,rl,0
-1.5,-0.9429,0.3144,0.1678,rl,0
-1.25,-0.9429,0.2467,0.1400,rl,0
-1.0,-0.9429,0.2700,0.1289,rl,0
-0.75,-0.9429,0.2711,0.2033,rl,0
-0.5,-0.9429,0.2844,0.1156,rl,0
-0.25,-0.9429,0.3044,0.1500,rl,0
0.0,-0.9429,0.5989,0.3144,rl,0
0.25,-0.9429,0.5267,0.2411,rl,0
0.5,-0.9429,0.3544,0.2089,rl,0
0.75,-0.9429,0.6922,0.3078,rl,0
1.0,-0.9429,0.5667,0.2633,rl,0
1.25,-0.9429,0.5111,0.3289,rl,0
1.5,-0.9429,0.4300,0.1289,rl,0
1.75,-0.9429,0.5522,0.2022,rl,0
2.0,-0.9429,0.4022,0.3800,ds,0
-1.5,-1.1314,0.6222,0.4133,rl,0
-1.25,-1.1314,0.5556,0.4933,rl,0
-1.0,-1.1314,0.5000,0.3722,rl,0
-0.75,-1.1314,0.3856,0.3756,ds,0
-0.5,-1.1314,0.4033,0.3067,rl,0
-0.25,-1.1314,0.2922,0.1922,rl,0
0.0,-1.1314,0.4144,0.2367,rl,0
0.25,-1.1314,0.4856,0.0833,rl,0
0.5,-1.1314,0.6956,0.3111,rl,0
0.75,-1.1314,0.5644,0.1856,rl,0
1.0,-1.1314,0.5344,0.1922,rl,0
1.25,-1.1314,0.6856,0.2878,rl,0
1.5,-1.1314,0.5456,0.1811,rl,0
1.75,-1.1314,0.4733,0.2144,rl,0
2.0,-1.1314,0.6056,0.1744,rl,0
-1.5,-1.32,0.5056,0.3067,rl,0
-1.25,-1.32,0.7244,0.1522,rl,0
-1.0,-1.32,0.4878,0.1278,rl,0
-0.75,-1.32,0.3011,0.1622,rl,0
-0.5,-1.32,0.3956,0.3322,rl,0
-0.25,-1.32,0.3856,0.1456,rl,0
0.0,-1.32,0.4178,0.2678,rl,0
0.25,-1.32,0.5811,0.2200,rl,0
0.5,-1.32,0.6211,0.1389,rl,0
0.75,-1.32,0.6422,0.0844,rl,0
1.0,-1.32,0.5311,0.0933,rl,0
1.25,-1.32,0.5778,0.1522,rl,0
1.5,-1.32,0.4800,0.2367,rl,0
1.75,-1.32,0.5722,0.1944,rl,0
2.0,-1.32,0.5289,0.2822,rl,0


==> figures/data/stepgrid_rings_vx_wz.csv <==
x,y,outer,inner,win,fell
-1.5,3.35,0.6844,0.3211,rl,0
-1.25,3.35,0.6756,0.2278,rl,0
-1.0,3.35,0.7489,0.1933,rl,0
-0.75,3.35,0.5089,0.1322,rl,0
-0.5,3.35,0.3233,0.1033,rl,0
-0.25,3.35,0.2578,0.0767,rl,0
0.0,3.35,0.1656,0.0633,rl,0
0.25,3.35,0.1667,0.0800,rl,0
0.5,3.35,0.4200,0.1078,rl,0
0.75,3.35,0.3422,0.1256,rl,0
1.0,3.35,0.5833,0.1833,rl,0
1.25,3.35,0.6289,0.2356,rl,0
1.5,3.35,0.7956,0.3011,rl,0
1.75,3.35,0.6567,0.3733,rl,0
2.0,3.35,0.7933,0.4544,rl,0
-1.5,2.8714,0.6633,0.3878,rl,0
-1.25,2.8714,0.6244,0.2356,rl,0
-1.0,2.8714,1.0000,0.1789,rl,1
-0.75,2.8714,0.4922,0.1044,rl,0
-0.5,2.8714,0.4244,0.0611,rl,0
-0.25,2.8714,0.3622,0.0644,rl,0
0.0,2.8714,0.1556,0.0667,rl,0
0.25,2.8714,0.1733,0.0833,rl,0
0.5,2.8714,0.2967,0.0744,rl,0
0.75,2.8714,0.4678,0.1000,rl,0
1.0,2.8714,0.6644,0.2422,rl,0
1.25,2.8714,0.6867,0.2022,rl,0
1.5,2.8714,0.6111,0.3511,rl,0
1.75,2.8714,0.8044,0.3533,rl,0
2.0,2.8714,0.8489,0.4767,rl,0
-1.5,2.3929,0.6744,0.3578,rl,0
-1.25,2.3929,0.6278,0.3456,rl,0
-1.0,2.3929,0.6611,0.1389,rl,0
-0.75,2.3929,0.6322,0.1078,rl,0
-0.5,2.3929,0.3844,0.1078,rl,0
-0.25,2.3929,0.2078,0.0544,rl,0
0.0,2.3929,0.1211,0.0500,rl,0
0.25,2.3929,0.1567,0.0678,rl,0
0.5,2.3929,0.2644,0.0878,rl,0
0.75,2.3929,0.5044,0.1144,rl,0
1.0,2.3929,0.6633,0.1233,rl,0
1.25,2.3929,0.6711,0.1733,rl,0
1.5,2.3929,0.6611,0.2144,rl,0
1.75,2.3929,0.7867,0.2933,rl,0
2.0,2.3929,0.7622,0.3578,rl,0
-1.5,1.9143,0.6644,0.2889,rl,0
-1.25,1.9143,0.6456,0.1733,rl,0
-1.0,1.9143,0.5933,0.2133,rl,0
-0.75,1.9143,0.5133,0.0778,rl,0
-0.5,1.9143,0.4067,0.1133,rl,0
-0.25,1.9143,0.2433,0.0722,rl,0
0.0,1.9143,0.1478,0.0456,rl,0
0.25,1.9143,0.1878,0.0889,rl,0
0.5,1.9143,0.2289,0.0411,rl,0
0.75,1.9143,0.5967,0.0878,rl,0
1.0,1.9143,0.7100,0.1178,rl,0
1.25,1.9143,0.9300,0.1589,rl,0
1.5,1.9143,0.8900,0.2011,rl,0
1.75,1.9143,0.9333,0.2400,rl,0
2.0,1.9143,0.9522,0.3178,rl,0
-1.5,1.4357,0.8156,0.2578,rl,0
-1.25,1.4357,0.6822,0.3378,rl,0
-1.0,1.4357,0.6578,0.1333,rl,0
-0.75,1.4357,0.5478,0.0533,rl,0
-0.5,1.4357,0.4467,0.0456,rl,0
-0.25,1.4357,0.2600,0.0744,rl,0
0.0,1.4357,0.2100,0.0722,rl,0
0.25,1.4357,0.1800,0.0544,rl,0
0.5,1.4357,0.3233,0.0633,rl,0
0.75,1.4357,0.8578,0.0767,rl,0
1.0,1.4357,1.0000,0.0922,rl,0
1.25,1.4357,1.0000,0.1689,rl,0
1.5,1.4357,1.0000,0.2444,rl,0
1.75,1.4357,0.8789,0.2578,rl,0
2.0,1.4357,0.9656,0.3911,rl,0
-1.5,0.9571,0.5500,0.2322,rl,0
-1.25,0.9571,0.6267,0.3222,rl,0
-1.0,0.9571,0.6178,0.1633,rl,0
-0.75,0.9571,0.5522,0.1889,rl,0
-0.5,0.9571,0.5211,0.0533,rl,0
-0.25,0.9571,0.3400,0.0922,rl,0
0.0,0.9571,0.3711,0.0600,rl,0
0.25,0.9571,0.3789,0.0622,rl,0
0.5,0.9571,0.5600,0.0922,rl,0
0.75,0.9571,0.8433,0.0800,rl,0
1.0,0.9571,0.8278,0.0789,rl,0
1.25,0.9571,0.9467,0.0656,rl,0
1.5,0.9571,1.0000,0.0778,rl,0
1.75,0.9571,1.0000,0.1033,rl,0
2.0,0.9571,1.0000,0.1933,rl,0
-1.5,0.4786,0.4744,0.2533,rl,0
-1.25,0.4786,0.4211,0.1711,rl,0
-1.0,0.4786,0.5133,0.1556,rl,0
-0.75,0.4786,0.4744,0.1156,rl,0
-0.5,0.4786,0.4333,0.2411,rl,0
-0.25,0.4786,0.5744,0.1956,rl,0
0.0,0.4786,0.8022,0.1044,rl,0
0.25,0.4786,0.3289,0.1189,rl,0
0.5,0.4786,0.4900,0.0756,rl,0
0.75,0.4786,0.5333,0.0511,rl,0
1.0,0.4786,0.6333,0.2478,rl,0
1.25,0.4786,0.7133,0.0411,rl,0
1.5,0.4786,0.7489,0.1422,rl,0
1.75,0.4786,0.8456,0.2689,rl,0
2.0,0.4786,0.6200,0.2567,rl,0
-1.5,0.0,0.1778,0.1256,ds,0
-1.25,0.0,0.4933,0.3278,rl,0
-1.0,0.0,0.3156,0.3078,rl,0
-0.75,0.0,0.3900,0.1556,rl,0
-0.5,0.0,0.4300,0.3133,rl,0
-0.25,0.0,0.5089,0.2700,rl,0
0.25,0.0,0.8511,0.2533,ds,0
0.5,0.0,0.3700,0.2111,rl,0
0.75,0.0,0.4111,0.1300,rl,0
1.0,0.0,0.3467,0.1311,rl,0
1.25,0.0,0.2467,0.1989,rl,0
1.5,0.0,0.3911,0.0989,rl,0
1.75,0.0,0.3167,0.1867,rl,0
2.0,0.0,0.2100,0.1911,rl,0
-1.5,-0.4786,0.5522,0.4878,rl,0
-1.25,-0.4786,0.4767,0.1478,rl,0
-1.0,-0.4786,0.4789,0.0878,rl,0
-0.75,-0.4786,0.5356,0.0900,rl,0
-0.5,-0.4786,0.5311,0.0822,rl,0
-0.25,-0.4786,0.4600,0.2944,rl,0
0.0,-0.4786,0.3933,0.2611,rl,0
0.25,-0.4786,0.3300,0.3256,ds,0
0.5,-0.4786,0.3600,0.2544,rl,0
0.75,-0.4786,0.4678,0.1144,rl,0
1.0,-0.4786,0.6511,0.3378,rl,0
1.25,-0.4786,0.2967,0.1778,rl,0
1.5,-0.4786,0.7078,0.1833,rl,0
1.75,-0.4786,0.9578,0.1444,rl,0
2.0,-0.4786,0.6978,0.0900,rl,0
-1.5,-0.9571,0.7600,0.3522,rl,0
-1.25,-0.9571,0.6778,0.1811,rl,0
-1.0,-0.9571,0.7078,0.1589,rl,0
-0.75,-0.9571,0.6267,0.2067,rl,0
-0.5,-0.9571,0.5689,0.1256,rl,0
-0.25,-0.9571,0.3656,0.0811,rl,0
0.0,-0.9571,0.2600,0.0367,rl,0
0.25,-0.9571,0.2433,0.0656,rl,0
0.5,-0.9571,0.4322,0.1033,rl,0
0.75,-0.9571,0.4833,0.1456,rl,0
1.0,-0.9571,0.7044,0.1456,rl,0
1.25,-0.9571,1.0000,0.1611,rl,0
1.5,-0.9571,1.0000,0.2000,rl,0
1.75,-0.9571,0.8911,0.2344,rl,0
2.0,-0.9571,1.0000,0.1822,rl,0
-1.5,-1.4357,0.7789,0.3378,rl,0
-1.25,-1.4357,0.7211,0.3167,rl,0
-1.0,-1.4357,0.7633,0.1133,rl,0
-0.75,-1.4357,0.6078,0.1111,rl,0
-0.5,-1.4357,0.3378,0.0756,rl,0
-0.25,-1.4357,0.1778,0.0622,rl,0
0.0,-1.4357,0.2022,0.0300,rl,0
0.25,-1.4357,0.2200,0.0644,rl,0
0.5,-1.4357,0.3656,0.1300,rl,0
0.75,-1.4357,0.7256,0.0744,rl,0
1.0,-1.4357,0.5789,0.1367,rl,0
1.25,-1.4357,0.9956,0.1944,rl,0
1.5,-1.4357,1.0000,0.2178,rl,0
1.75,-1.4357,1.0000,0.2156,rl,0
2.0,-1.4357,0.7411,0.2911,rl,0
-1.5,-1.9143,0.8311,0.3722,rl,0
-1.25,-1.9143,0.8167,0.1844,rl,0
-1.0,-1.9143,0.7433,0.1544,rl,0
-0.75,-1.9143,0.5922,0.0844,rl,0
-0.5,-1.9143,0.3089,0.0422,rl,0
-0.25,-1.9143,0.1544,0.1000,rl,0
0.0,-1.9143,0.1422,0.0389,rl,0
0.25,-1.9143,0.2100,0.0800,rl,0
0.5,-1.9143,0.2722,0.1344,rl,0
0.75,-1.9143,0.4022,0.1178,rl,0
1.0,-1.9143,0.7767,0.1256,rl,0
1.25,-1.9143,0.9067,0.1922,rl,0
1.5,-1.9143,1.0000,0.2067,rl,0
1.75,-1.9143,1.0000,0.3556,rl,0
2.0,-1.9143,1.0000,0.2989,rl,0
-1.5,-2.3929,0.7467,0.4411,rl,0
-1.25,-2.3929,0.8233,0.2278,rl,0
-1.0,-2.3929,0.5978,0.1956,rl,0
-0.75,-2.3929,0.4256,0.1144,rl,0
-0.5,-2.3929,0.3167,0.1100,rl,0
-0.25,-2.3929,0.2278,0.0956,rl,0
0.0,-2.3929,0.1933,0.0756,rl,0
0.25,-2.3929,0.4067,0.1544,rl,0
0.5,-2.3929,0.3644,0.1056,rl,0
0.75,-2.3929,0.4478,0.0911,rl,0
1.0,-2.3929,0.7589,0.1578,rl,0
1.25,-2.3929,0.8767,0.2300,rl,0
1.5,-2.3929,0.7422,0.2744,rl,0
1.75,-2.3929,1.0000,0.3600,rl,0
2.0,-2.3929,1.0000,0.3944,rl,0
-1.5,-2.8714,0.8322,0.3100,rl,0
-1.25,-2.8714,0.7711,0.2878,rl,0
-1.0,-2.8714,0.6867,0.1989,rl,0
-0.75,-2.8714,0.3889,0.1589,rl,0
-0.5,-2.8714,0.3389,0.0500,rl,0
-0.25,-2.8714,0.2122,0.0967,rl,0
0.0,-2.8714,0.3622,0.0456,rl,0
0.25,-2.8714,0.3222,0.1433,rl,0
0.5,-2.8714,0.5178,0.1144,rl,0
0.75,-2.8714,0.5978,0.1422,rl,0
1.0,-2.8714,0.7344,0.1878,rl,0
1.25,-2.8714,0.8733,0.1889,rl,0
1.5,-2.8714,1.0000,0.2567,rl,1
1.75,-2.8714,0.8244,0.4389,rl,0
2.0,-2.8714,1.0000,0.4944,rl,1
-1.5,-3.35,0.8667,0.3400,rl,0
-1.25,-3.35,0.6900,0.2889,rl,0
-1.0,-3.35,0.4433,0.1711,rl,0
-0.75,-3.35,0.6222,0.1467,rl,0
-0.5,-3.35,0.3778,0.0922,rl,0
-0.25,-3.35,0.2633,0.0556,rl,0
0.0,-3.35,0.1700,0.0378,rl,0
0.25,-3.35,0.3000,0.0700,rl,0
0.5,-3.35,0.4878,0.1500,rl,0
0.75,-3.35,0.6622,0.1233,rl,0
1.0,-3.35,0.8611,0.1889,rl,0
1.25,-3.35,0.9722,0.2111,rl,0
1.5,-3.35,0.9678,0.3944,rl,0
1.75,-3.35,0.9111,0.4489,rl,0
2.0,-3.35,1.0000,0.4889,rl,0


==> figures/data/stepgrid_rings_vy_wz.csv <==
x,y,outer,inner,win,fell
-1.32,3.35,1.0000,0.2411,rl,0
-1.1314,3.35,0.8722,0.1422,rl,0
-0.9429,3.35,0.8244,0.1189,rl,0
-0.7543,3.35,0.7378,0.1478,rl,0
-0.5657,3.35,0.6589,0.0878,rl,0
-0.3771,3.35,0.4089,0.0478,rl,0
-0.1886,3.35,0.2611,0.1044,rl,0
0.0,3.35,0.1256,0.0556,rl,0
0.1886,3.35,0.1811,0.0789,rl,0
0.3771,3.35,0.2711,0.0900,rl,0
0.5657,3.35,0.3633,0.1478,rl,0
0.7543,3.35,0.3822,0.1400,rl,0
0.9429,3.35,0.5100,0.1933,rl,0
1.1314,3.35,0.5967,0.2444,rl,0
1.32,3.35,0.6667,0.2744,rl,0
-1.32,2.8714,1.0000,0.1667,rl,0
-1.1314,2.8714,0.9311,0.1089,rl,0
-0.9429,2.8714,0.8411,0.0878,rl,0
-0.7543,2.8714,0.7556,0.0989,rl,0
-0.5657,2.8714,0.6100,0.0889,rl,0
-0.3771,2.8714,0.4733,0.0467,rl,0
-0.1886,2.8714,0.2233,0.0511,rl,0
0.0,2.8714,0.1589,0.1189,rl,0
0.1886,2.8714,0.1922,0.0711,rl,0
0.3771,2.8714,0.2289,0.0667,rl,0
0.5657,2.8714,0.3567,0.0867,rl,0
0.7543,2.8714,0.3856,0.1333,rl,0
0.9429,2.8714,0.5244,0.1956,rl,0
1.1314,2.8714,0.6211,0.1767,rl,0
1.32,2.8714,0.6600,0.2967,rl,0
-1.32,2.3929,1.0000,0.1722,rl,0
-1.1314,2.3929,1.0000,0.1844,rl,0
-0.9429,2.3929,1.0000,0.1000,rl,0
-0.7543,2.3929,0.8033,0.0811,rl,0
-0.5657,2.3929,0.6856,0.0989,rl,0
-0.3771,2.3929,0.3911,0.0900,rl,0
-0.1886,2.3929,0.2678,0.1678,rl,0
0.0,2.3929,0.2222,0.0722,rl,0
0.1886,2.3929,0.2056,0.0722,rl,0
0.3771,2.3929,0.2889,0.0544,rl,0
0.5657,2.3929,0.3167,0.0756,rl,0
0.7543,2.3929,0.5167,0.1122,rl,0
0.9429,2.3929,0.6489,0.1022,rl,0
1.1314,2.3929,0.6389,0.1967,rl,0
1.32,2.3929,0.7200,0.1833,rl,0
-1.32,1.9143,1.0000,0.2400,rl,0
-1.1314,1.9143,0.9989,0.1711,rl,0
-0.9429,1.9143,0.9100,0.1489,rl,0
-0.7543,1.9143,0.9678,0.1311,rl,0
-0.5657,1.9143,0.6556,0.0700,rl,0
-0.3771,1.9143,0.4567,0.0578,rl,0
-0.1886,1.9143,0.3278,0.0356,rl,0
0.0,1.9143,0.2089,0.0756,rl,0
0.1886,1.9143,0.2089,0.0367,rl,0
0.3771,1.9143,0.3467,0.1067,rl,0
0.5657,1.9143,0.3822,0.1333,rl,0
0.7543,1.9143,0.5456,0.1800,rl,0
0.9429,1.9143,0.6978,0.1878,rl,0
1.1314,1.9143,0.6922,0.1967,rl,0
1.32,1.9143,0.8167,0.3444,rl,0
-1.32,1.4357,0.8856,0.3333,rl,0
-1.1314,1.4357,0.9500,0.2044,rl,0
-0.9429,1.4357,0.8978,0.2878,rl,0
-0.7543,1.4357,0.7833,0.1722,rl,0
-0.5657,1.4357,0.7600,0.1556,rl,0
-0.3771,1.4357,0.6300,0.1167,rl,0
-0.1886,1.4357,0.4100,0.0678,rl,0
0.0,1.4357,0.2367,0.0811,rl,0
0.1886,1.4357,0.2200,0.0200,rl,0
0.3771,1.4357,0.3556,0.0822,rl,0
0.5657,1.4357,0.5056,0.1044,rl,0
0.7543,1.4357,0.5889,0.1300,rl,0
0.9429,1.4357,0.7244,0.1567,rl,0
1.1314,1.4357,0.6900,0.3189,rl,0
1.32,1.4357,0.7600,0.1789,rl,0
-1.32,0.9571,0.6933,0.3167,rl,0
-1.1314,0.9571,0.7022,0.1789,rl,0
-0.9429,0.9571,0.7522,0.3322,rl,0
-0.7543,0.9571,0.8800,0.2678,rl,0
-0.5657,0.9571,0.8311,0.2078,rl,0
-0.3771,0.9571,0.7089,0.1467,rl,0
-0.1886,0.9571,0.4589,0.1144,rl,0
0.0,0.9571,0.5422,0.0489,rl,0
0.1886,0.9571,0.4067,0.0878,rl,0
0.3771,0.9571,0.4067,0.0867,rl,0
0.5657,0.9571,0.6244,0.0667,rl,0
0.7543,0.9571,0.7867,0.2400,rl,0
0.9429,0.9571,0.7989,0.1111,rl,0
1.1314,0.9571,0.7189,0.3378,rl,0
1.32,0.9571,0.7411,0.3089,rl,0
-1.32,0.4786,0.5022,0.2611,rl,0
-1.1314,0.4786,0.5311,0.1778,rl,0
-0.9429,0.4786,0.4300,0.1944,rl,0
-0.7543,0.4786,0.4600,0.2311,rl,0
-0.5657,0.4786,0.4222,0.2100,rl,0
-0.3771,0.4786,0.4322,0.2700,rl,0
-0.1886,0.4786,0.4722,0.2633,rl,0
0.0,0.4786,0.4800,0.2267,rl,0
0.1886,0.4786,0.4833,0.0789,rl,0
0.3771,0.4786,0.5278,0.0933,rl,0
0.5657,0.4786,0.6833,0.0911,rl,0
0.7543,0.4786,0.6178,0.1633,rl,0
0.9429,0.4786,0.6789,0.1722,rl,0
1.1314,0.4786,0.7056,0.4411,rl,0
1.32,0.4786,0.5678,0.3322,rl,0
-1.32,0.0,0.3289,0.1167,rl,0
-1.1314,0.0,0.3178,0.1689,rl,0
-0.9429,0.0,0.3956,0.1678,rl,0
-0.7543,0.0,0.3478,0.1744,rl,0
-0.5657,0.0,0.4911,0.1467,rl,0
-0.3771,0.0,0.4389,0.4289,ds,0
-0.1886,0.0,1.0000,0.6611,rl,0
0.1886,0.0,1.0000,0.5756,rl,0
0.3771,0.0,0.7867,0.2500,rl,0
0.5657,0.0,0.5056,0.2367,rl,0
0.7543,0.0,0.5356,0.3533,rl,0
0.9429,0.0,0.4633,0.1644,rl,0
1.1314,0.0,0.3267,0.1811,rl,0
1.32,0.0,0.4256,0.1956,rl,0
-1.32,-0.4786,0.5400,0.1289,rl,0
-1.1314,-0.4786,0.5789,0.3667,rl,0
-0.9429,-0.4786,0.5178,0.2022,rl,0
-0.7543,-0.4786,0.5789,0.2078,rl,0
-0.5657,-0.4786,0.4489,0.2100,rl,0
-0.3771,-0.4786,0.5611,0.3600,rl,0
-0.1886,-0.4786,0.6833,0.3167,rl,0
0.0,-0.4786,0.2789,0.1333,rl,0
0.1886,-0.4786,0.7389,0.5367,rl,0
0.3771,-0.4786,0.5167,0.3144,rl,0
0.5657,-0.4786,0.5411,0.2256,rl,0
0.7543,-0.4786,0.5156,0.2978,rl,0
0.9429,-0.4786,0.3333,0.2233,rl,0
1.1314,-0.4786,0.4689,0.2856,rl,0
1.32,-0.4786,0.4600,0.2633,rl,0
-1.32,-0.9571,0.6256,0.1433,rl,0
-1.1314,-0.9571,0.4800,0.4033,rl,0
-0.9429,-0.9571,0.5233,0.1244,rl,0
-0.7543,-0.9571,0.5211,0.1089,rl,0
-0.5657,-0.9571,0.5356,0.2000,rl,0
-0.3771,-0.9571,0.4144,0.1033,rl,0
-0.1886,-0.9571,0.2211,0.0911,rl,0
0.0,-0.9571,0.2378,0.0556,rl,0
0.1886,-0.9571,0.3900,0.0867,rl,0
0.3771,-0.9571,0.6678,0.1722,rl,0
0.5657,-0.9571,0.6511,0.1789,rl,0
0.7543,-0.9571,0.7200,0.2278,rl,0
0.9429,-0.9571,0.7789,0.2989,rl,0
1.1314,-0.9571,0.7989,0.4867,rl,0
1.32,-0.9571,0.7000,0.3622,rl,0
-1.32,-1.4357,0.6900,0.4033,rl,0
-1.1314,-1.4357,0.6678,0.1833,rl,0
-0.9429,-1.4357,0.7344,0.1133,rl,0
-0.7543,-1.4357,0.6789,0.2711,rl,0
-0.5657,-1.4357,0.6967,0.1444,rl,0
-0.3771,-1.4357,0.5033,0.0811,rl,0
-0.1886,-1.4357,0.4556,0.1122,rl,0
0.0,-1.4357,0.1822,0.1667,ds,0
0.1886,-1.4357,0.3989,0.0656,rl,0
0.3771,-1.4357,0.7567,0.0800,rl,0
0.5657,-1.4357,0.8889,0.1711,rl,0
0.7543,-1.4357,0.8589,0.2444,rl,0
0.9429,-1.4357,0.8456,0.2500,rl,0
1.1314,-1.4357,0.8656,0.2844,rl,0
1.32,-1.4357,0.6056,0.2400,rl,0
-1.32,-1.9143,0.6289,0.2344,rl,0
-1.1314,-1.9143,0.7944,0.2633,rl,0
-0.9429,-1.9143,0.8411,0.1233,rl,0
-0.7543,-1.9143,0.7878,0.1033,rl,0
-0.5657,-1.9143,0.5067,0.0511,rl,0
-0.3771,-1.9143,0.3567,0.0533,rl,0
-0.1886,-1.9143,0.3644,0.0722,rl,0
0.0,-1.9143,0.2889,0.0278,rl,0
0.1886,-1.9143,0.5011,0.0556,rl,0
0.3771,-1.9143,0.8878,0.0900,rl,0
0.5657,-1.9143,0.7889,0.1011,rl,0
0.7543,-1.9143,0.8511,0.1244,rl,0
0.9429,-1.9143,1.0000,0.2033,rl,0
1.1314,-1.9143,0.8356,0.2300,rl,0
1.32,-1.9143,0.7733,0.2744,rl,0
-1.32,-2.3929,1.0000,0.3078,rl,0
-1.1314,-2.3929,0.8611,0.1900,rl,0
-0.9429,-2.3929,0.7322,0.1033,rl,0
-0.7543,-2.3929,0.8356,0.1189,rl,0
-0.5657,-2.3929,0.7600,0.0656,rl,0
-0.3771,-2.3929,0.2989,0.0556,rl,0
-0.1886,-2.3929,0.3056,0.0456,rl,0
0.0,-2.3929,0.3111,0.0511,rl,0
0.1886,-2.3929,0.3800,0.0611,rl,0
0.3771,-2.3929,0.6944,0.0589,rl,0
0.5657,-2.3929,0.8233,0.1000,rl,0
0.7543,-2.3929,1.0000,0.1222,rl,0
0.9429,-2.3929,1.0000,0.1956,rl,0
1.1314,-2.3929,1.0000,0.2322,rl,0
1.32,-2.3929,1.0000,0.2167,rl,0
-1.32,-2.8714,0.9633,0.2467,rl,0
-1.1314,-2.8714,0.8333,0.2311,rl,0
-0.9429,-2.8714,0.8222,0.3044,rl,0
-0.7543,-2.8714,0.5656,0.1011,rl,0
-0.5657,-2.8714,0.5456,0.0378,rl,0
-0.3771,-2.8714,0.3311,0.0867,rl,0
-0.1886,-2.8714,0.4556,0.0478,rl,0
0.0,-2.8714,0.2144,0.0478,rl,0
0.1886,-2.8714,0.3733,0.0422,rl,0
0.3771,-2.8714,0.4089,0.0722,rl,0
0.5657,-2.8714,0.7689,0.0711,rl,0
0.7543,-2.8714,1.0000,0.1200,rl,0
0.9429,-2.8714,1.0000,0.1356,rl,1
1.1314,-2.8714,1.0000,0.2278,rl,0
1.32,-2.8714,1.0000,0.2456,rl,0
-1.32,-3.35,1.0000,0.2522,rl,0
-1.1314,-3.35,0.7778,0.2844,rl,0
-0.9429,-3.35,0.6378,0.1589,rl,0
-0.7543,-3.35,0.5656,0.1667,rl,0
-0.5657,-3.35,0.4422,0.0767,rl,0
-0.3771,-3.35,0.3444,0.1156,rl,0
-0.1886,-3.35,0.2467,0.0644,rl,0
0.0,-3.35,0.3378,0.0667,rl,0
0.1886,-3.35,0.3244,0.0478,rl,0
0.3771,-3.35,0.6289,0.0667,rl,0
0.5657,-3.35,0.8156,0.0978,rl,0
0.7543,-3.35,1.0000,0.1278,rl,1
0.9429,-3.35,1.0000,0.1356,rl,1
1.1314,-3.35,1.0000,0.1933,rl,1
1.32,-3.35,0.6944,0.2156,rl,0

